The Kepler Follow-Up Observation Program. II. Stellar Parameters from Medium- and High-Resolution Spectroscopy

We present results from spectroscopic follow-up observations of stars identified in the Kepler field and carried out by teams of the Kepler Follow-Up Observation Program. Two samples of stars were observed over six years (2009-2015): 614 standard stars (divided into "platinum" and "gold" categories) selected based on their asteroseismic detections and 2667 host stars of Kepler Objects of Interest (KOIs), most of them planet candidates. Four data analysis pipelines were used to derive stellar parameters for the observed stars. We compare the $T_{\mathrm{eff}}$, $\log$(g), and [Fe/H] values derived for the same stars by different pipelines; from the average of the standard deviations of the differences in these parameter values, we derive error floors of $\sim$ 100 K, 0.2 dex, and 0.1 dex for $T_{\mathrm{eff}}$, $\log$(g), and [Fe/H], respectively. Noticeable disagreements are seen mostly at the largest and smallest parameter values (e.g., in the giant star regime). Most of the $\log$(g) values derived from spectra for the platinum stars agree on average within 0.025 dex (but with a spread of 0.1-0.2 dex) with the asteroseismic $\log$(g) values. Compared to the Kepler Input Catalog (KIC), the spectroscopically derived stellar parameters agree within the uncertainties of the KIC, but are more precise and are thus an important contribution towards deriving more reliable planetary radii.

==> Table4.csv <==
KICID,KOI,Teff_SPC,Teff_unc_SPC,logg_SPC,logg_unc_SPC,FeH_SPC,FeH_unc_SPC,Teff_Kea,Teff_unc_Kea,logg_Kea,logg_unc_Kea,FeH_Kea,FeH_unc_Kea,Teff_SpecMatch,Teff_unc_SpecMatch,logg_SpecMatch,logg_unc_SpecMatch,FeH_SpecMatch,FeH_unc_SpecMatch,Teff_Newspec,Teff_unc_Newspec,logg_Newspec,logg_unc_Newspec,FeH_Newspec,FeH_unc_Newspec
1435467,,6332,50,4.13,0.1,0.03,0.08,6325,80,4.33,0.11,0.04,0.04,6278.0,60.0,4.1,0.07,0.05,0.04,,,,,,
2837475,,6478,50,3.95,0.1,-0.07,0.08,6488,91,4.29,0.19,-0.14,0.07,,60.0,,0.1,,0.04,6632,75,4.38,0.15,0.11,0.1
2852862,,6104,50,3.66,0.1,-0.2,0.08,6250,78,4.08,0.12,-0.16,0.05,6230.0,60.0,4.05,0.07,-0.1,0.04,,,,,,
3424541,,,,,,,,6338,89,4.33,0.12,0.16,0.07,,60.0,,0.1,,0.04,,,,,,
3427720,,6002,50,4.28,0.1,-0.09,0.08,6000,96,4.38,0.09,-0.04,0.07,6025.0,60.0,4.28,0.09,-0.05,0.04,6039,75,4.34,0.15,0.11,0.1
3429205,,5239,50,3.82,0.1,0.01,0.08,5050,42,3.42,0.08,-0.14,0.07,5078.0,60.0,3.47,0.1,0.02,0.04,,,,,,
3632418,975,6086,50,3.81,0.1,-0.19,0.08,6112,109,4.08,0.14,-0.16,0.04,6207.0,60.0,4.07,0.07,-0.09,0.04,,,,,,
3656476,,5702,50,4.29,0.1,0.28,0.08,5625,86,4.21,0.08,0.2,0.05,5730.0,60.0,4.24,0.07,0.29,0.04,5608,75,4.21,0.15,0.28,0.1
3733735,,6604,50,4.17,0.1,-0.05,0.08,6538,84,4.42,0.11,-0.12,0.05,6562.0,60.0,4.39,0.1,-0.05,0.04,,,,,,
3735871,,6062,50,4.31,0.1,-0.07,0.08,6062,98,4.46,0.08,-0.08,0.04,6065.0,60.0,4.29,0.07,-0.06,0.04,6066,75,4.32,0.15,0.02,0.1
4351319,,5060,50,3.71,0.1,0.3,0.08,4862,32,3.42,0.08,0.1,0.06,4992.0,60.0,3.5,0.1,0.32,0.04,,,,,,
4914923,,5757,50,4.1,0.1,0.04,0.08,5775,73,4.21,0.1,0.1,0.04,5871.0,60.0,4.17,0.07,0.14,0.04,5873,75,4.32,0.15,0.17,0.1
5184732,,5971,50,4.5,0.1,0.44,0.08,5812,81,4.38,0.09,0.36,0.07,5874.0,60.0,4.21,0.07,0.41,0.04,,,,,,
5596656,,5188,50,3.67,0.1,-0.43,0.08,5088,67,3.33,0.11,-0.56,0.09,5044.0,60.0,3.19,0.1,-0.48,0.04,,,,,,
5607242,,5538,50,3.86,0.1,-0.03,0.08,5462,92,3.75,0.17,-0.18,0.07,5526.0,60.0,3.88,0.07,-0.07,0.04,,,,,,
5689820,,5182,50,4.04,0.1,0.3,0.08,4962,46,3.58,0.15,0.04,0.05,5063.0,60.0,3.75,0.1,0.24,0.04,,,,,,
5723165,,5337,50,3.79,0.1,-0.03,0.08,5225,82,3.58,0.15,-0.12,0.08,5291.0,60.0,3.66,0.1,0.0,0.04,,,,,,
5955122,,5845,50,3.83,0.1,-0.2,0.08,5950,96,3.92,0.08,-0.16,0.06,5887.0,60.0,3.96,0.07,-0.13,0.04,,,,,,
6064910,,6211,50,3.49,0.1,-0.39,0.08,6175,126,3.79,0.19,-0.44,0.02,6144.0,60.0,3.9,0.07,-0.42,0.04,,,,,,
6106415,,5947,51,4.12,0.1,-0.09,0.08,5975,113,4.25,0.09,-0.1,0.08,6017.0,60.0,4.26,0.07,-0.06,0.04,,,,,,
6116048,,5975,50,4.14,0.1,-0.28,0.08,6012,69,4.25,0.09,-0.26,0.07,6017.0,60.0,4.26,0.07,-0.23,0.04,,,,,,
6225718,,6236,50,4.18,0.1,-0.12,0.08,6150,89,4.33,0.08,-0.12,0.04,6203.0,60.0,4.27,0.07,-0.17,0.04,,,,,,
6442183,,5731,50,4.06,0.1,-0.18,0.08,5725,59,3.92,0.08,-0.24,0.07,5721.0,60.0,4.09,0.07,-0.11,0.04,,,,,,
6508366,,6286,50,3.86,0.1,-0.07,0.08,6212,74,4.42,0.15,-0.04,0.07,,60.0,,0.1,,0.04,,,,,,
6531928,,5137,50,3.66,0.1,-0.64,0.08,5075,49,3.33,0.17,-0.68,0.09,5108.0,60.0,3.35,0.1,-0.62,0.04,,,,,,
6603624,,5701,50,4.37,0.1,0.3,0.08,5550,85,4.21,0.16,0.16,0.07,5631.0,60.0,4.23,0.07,0.27,0.04,5573,75,4.34,0.15,0.3,0.1
6679371,,6387,50,3.79,0.1,-0.05,0.08,6425,103,4.17,0.15,-0.04,0.05,6377.0,60.0,4.06,0.07,0.0,0.04,,,,,,
6693861,,5542,50,3.71,0.1,-0.41,0.08,5600,80,3.67,0.11,-0.42,0.07,5612.0,60.0,3.94,0.07,-0.37,0.04,,,,,,
6766513,,6085,50,3.65,0.1,-0.27,0.08,6138,113,4.0,0.11,-0.22,0.06,6116.0,60.0,3.94,0.07,-0.24,0.04,,,,,,
6933899,,5839,50,4.1,0.1,-0.01,0.08,5900,73,4.12,0.09,-0.02,0.09,5872.0,60.0,4.06,0.07,0.02,0.04,5778,75,4.21,0.15,0.1,0.1
7103006,,6398,50,4.16,0.1,0.07,0.08,6362,71,4.25,0.09,0.02,0.04,6361.0,60.0,4.09,0.07,0.05,0.04,,,,,,
7107778,,5175,50,3.84,0.1,0.1,0.08,5012,48,3.5,0.13,-0.1,0.05,5113.0,60.0,3.65,0.1,0.14,0.04,,,,,,
7206837,,6290,50,4.16,0.1,0.09,0.08,6338,92,4.42,0.11,0.2,0.04,6341.0,60.0,4.12,0.07,0.14,0.04,6312,75,4.44,0.15,0.11,0.1
7296438,364,5750,50,4.13,0.1,0.17,0.08,5738,80,4.17,0.08,0.14,0.04,5816.0,60.0,4.15,0.07,0.24,0.04,,,,,,
7341231,,,,,,,,,,,,,,,,,,,,,,,,,
7584900,,5083,50,3.95,0.1,0.32,0.08,4850,53,3.25,0.11,0.06,0.05,4899.0,60.0,3.47,0.1,0.33,0.04,,,,,,
7680114,,5732,50,4.0,0.1,-0.01,0.08,5850,82,4.12,0.09,0.02,0.07,5767.0,60.0,4.1,0.07,0.05,0.04,,,,,,
7747078,,5874,50,3.83,0.1,-0.27,0.08,5938,98,4.12,0.09,-0.2,0.05,5921.0,60.0,4.04,0.07,-0.21,0.04,,,,,,
7771282,,6097,50,3.83,0.1,-0.11,0.08,6138,102,4.25,0.09,-0.04,0.02,6208.0,60.0,4.09,0.07,-0.07,0.04,,,,,,
7799349,,5269,50,4.01,0.1,0.38,0.08,4975,41,3.42,0.08,0.1,0.05,5105.0,60.0,3.65,0.1,0.34,0.04,,,,,,
7800289,,6214,50,3.41,0.1,-0.31,0.08,6200,82,3.88,0.29,-0.22,0.05,,60.0,,0.1,,0.04,,,,,,
7871531,,5535,50,4.44,0.1,-0.26,0.08,5462,65,4.42,0.11,-0.34,0.05,5434.0,60.0,4.48,0.1,-0.24,0.04,5499,75,4.4,0.15,-0.04,0.1
7970740,,5311,50,4.45,0.1,-0.56,0.08,5325,45,4.33,0.11,-0.6,0.09,5254.0,60.0,4.51,0.1,-0.5,0.04,,,,,,
7976303,,5964,50,3.66,0.1,-0.58,0.08,6000,93,3.79,0.19,-0.48,0.06,6017.0,60.0,4.04,0.07,-0.49,0.04,,,,,,
8006161,,5510,49,4.53,0.1,0.35,0.08,5388,52,4.46,0.1,0.2,0.05,5456.0,60.0,4.48,0.1,0.36,0.04,5314,75,4.3,0.15,0.3,0.1
8018599,,5840,50,3.58,0.1,0.09,0.08,5888,83,3.88,0.12,0.16,0.07,5960.0,60.0,3.85,0.07,0.25,0.04,,,,,,
8179536,,6267,50,4.17,0.1,-0.07,0.08,6300,82,4.38,0.11,0.0,0.05,6281.0,60.0,4.19,0.07,-0.04,0.04,,,,,,
8179973,1019,5116,50,3.72,0.1,0.05,0.08,4975,41,3.33,0.11,-0.08,0.09,5001.0,60.0,3.43,0.1,0.1,0.04,,,,,,
8228742,,6037,50,3.86,0.1,-0.14,0.08,6062,96,4.17,0.11,-0.08,0.05,6052.0,60.0,3.98,0.07,-0.1,0.04,6041,75,4.31,0.15,0.02,0.1
8394589,,6043,50,4.12,0.1,-0.36,0.08,6088,97,4.25,0.09,-0.42,0.05,6051.0,60.0,4.23,0.07,-0.4,0.04,,,,,,
8424992,,5743,50,4.42,0.1,-0.11,0.08,5638,65,4.25,0.06,-0.18,0.06,5678.0,60.0,4.27,0.07,-0.11,0.04,5604,75,4.22,0.15,-0.03,0.1
8524425,,5569,50,3.91,0.1,0.05,0.08,5475,88,3.83,0.11,0.04,0.07,5679.0,60.0,4.08,0.07,0.16,0.04,,,,,,
8561221,,5390,50,3.8,0.1,-0.09,0.08,5300,76,3.67,0.17,-0.22,0.09,5296.0,60.0,3.61,0.1,-0.05,0.04,,,,,,
8694723,,6065,50,3.8,0.1,-0.54,0.08,6225,80,4.08,0.15,-0.56,0.04,6214.0,60.0,4.21,0.07,-0.5,0.04,,,,,,
8702606,,5597,50,3.9,0.1,-0.11,0.08,5488,93,3.75,0.17,-0.12,0.06,5503.0,60.0,3.87,0.07,-0.09,0.04,,,,,,
8751420,,5372,50,3.83,0.1,-0.17,0.08,5200,82,3.58,0.15,-0.2,0.08,5287.0,60.0,3.61,0.1,-0.1,0.04,,,,,,
8760414,,5797,50,4.09,0.1,-0.99,0.08,6125,80,4.33,0.25,-0.82,0.08,5696.0,60.0,3.83,0.1,,0.04,,,,,,
8938364,,5673,50,4.13,0.1,-0.14,0.08,5762,80,4.21,0.1,-0.18,0.09,5728.0,60.0,4.16,0.07,-0.17,0.04,5679,75,4.22,0.15,-0.11,0.1
9025370,,,,,,,,5825,82,4.67,0.14,-0.14,0.07,6148.0,60.0,4.58,0.07,-0.33,0.04,,,,,,
9073950,,5160,50,3.78,0.1,-0.01,0.08,5000,38,3.25,0.11,-0.22,0.07,5075.0,60.0,3.35,0.1,-0.06,0.04,,,,,,
9098294,,5869,50,4.3,0.1,-0.18,0.08,5900,71,4.33,0.08,-0.2,0.07,5853.0,60.0,4.3,0.07,-0.18,0.04,,,,,,
9139151,,6152,50,4.13,0.1,0.01,0.08,6025,100,4.46,0.08,0.04,0.05,6043.0,60.0,4.28,0.07,0.05,0.04,6037,75,4.45,0.15,0.16,0.1
9139163,,,,,,,,6350,80,4.29,0.1,0.06,0.02,6350.0,60.0,4.12,0.07,0.09,0.04,6399,75,4.3,0.15,0.14,0.1
9206432,,6463,50,4.14,0.1,0.13,0.08,6438,100,4.42,0.15,0.16,0.05,6538.0,60.0,4.45,0.1,0.2,0.04,6516,75,4.39,0.15,0.19,0.1
9353712,,6140,50,3.7,0.1,-0.13,0.08,6138,108,4.08,0.15,-0.04,0.02,6201.0,60.0,3.99,0.07,-0.09,0.04,,,,,,
9410862,,5969,50,4.19,0.1,-0.37,0.08,6012,83,4.25,0.17,-0.46,0.05,5993.0,60.0,4.28,0.07,-0.42,0.04,6130,75,4.49,0.15,-0.08,0.1
9414417,974,,,,,,,6288,61,4.25,0.09,-0.08,0.04,6278.0,60.0,4.08,0.07,-0.1,0.04,,,,,,
9574283,,5304,49,3.79,0.1,-0.37,0.08,5112,61,3.33,0.11,-0.52,0.1,5173.0,60.0,3.47,0.1,-0.38,0.04,,,,,,
9812850,,6135,50,3.61,0.1,-0.21,0.08,6350,102,4.17,0.08,-0.16,0.05,6278.0,60.0,4.1,0.07,-0.2,0.04,6380,75,4.36,0.15,-0.02,0.1
9955598,1925,5460,50,4.47,0.1,0.04,0.08,5438,63,4.46,0.12,-0.04,0.07,5402.0,60.0,4.42,0.1,0.1,0.04,5373,75,4.31,0.15,0.12,0.1
10018963,,6001,50,3.63,0.1,-0.35,0.08,6088,67,3.96,0.16,-0.26,0.05,6017.0,60.0,3.93,0.07,-0.31,0.04,,,,,,
10068307,,6019,50,3.71,0.1,-0.31,0.08,6050,91,4.04,0.14,-0.2,0.04,6096.0,60.0,4.02,0.07,-0.21,0.04,,,,,,
10079226,,5894,50,4.28,0.1,0.08,0.08,5975,100,4.46,0.08,0.1,0.07,6017.0,60.0,4.34,0.07,0.15,0.04,5952,75,4.38,0.15,0.12,0.1
10130853,,5065,50,3.87,0.1,0.35,0.08,4800,42,3.25,0.11,0.14,0.05,4909.0,60.0,3.41,0.1,0.39,0.04,,,,,,
10147635,,5909,50,3.65,0.1,-0.05,0.08,5912,74,3.92,0.15,-0.04,0.05,5992.0,60.0,3.96,0.07,0.06,0.04,,,,,,
10162436,,6075,50,3.81,0.1,-0.21,0.08,6175,59,4.04,0.04,-0.14,0.05,6134.0,60.0,4.0,0.07,-0.12,0.04,,,,,,
10272858,5782,5179,50,3.77,0.1,-0.01,0.08,5012,55,3.42,0.08,-0.12,0.05,,,,,,,,,,,,
10454113,,6106,50,4.2,0.1,-0.11,0.08,6112,111,4.54,0.08,-0.08,0.05,6200.0,60.0,4.34,0.07,-0.05,0.04,6160,75,4.28,0.15,-0.02,0.1
10516096,,5923,50,4.11,0.1,-0.13,0.08,5950,87,4.21,0.08,-0.06,0.06,5974.0,60.0,4.16,0.07,-0.08,0.04,5935,75,4.09,0.15,0.01,0.1
10593351,,5754,50,3.63,0.1,0.16,0.08,5788,90,3.75,0.11,0.2,0.07,5887.0,60.0,3.83,0.07,0.3,0.04,,,,,,
10644253,,6018,50,4.38,0.1,0.05,0.08,6000,102,4.42,0.11,0.1,0.04,6021.0,60.0,4.33,0.07,0.08,0.04,6052,75,4.34,0.15,0.14,0.1
10709834,,6453,50,3.82,0.1,-0.07,0.08,6488,91,4.12,0.17,0.06,0.04,6461.0,60.0,4.1,0.07,-0.05,0.04,6668,75,4.5,0.15,0.08,0.1
10963065,1612,6050,49,4.11,0.1,-0.25,0.08,6162,107,4.33,0.08,-0.22,0.06,,,,,,,6100,75,4.33,0.15,-0.02,0.1
10972873,,5734,50,3.99,0.1,-0.07,0.08,5638,60,3.92,0.08,-0.14,0.05,5757.0,60.0,4.06,0.07,-0.03,0.04,,,,,,
11026764,,5611,50,3.8,0.1,0.01,0.08,5600,60,4.0,0.11,-0.04,0.05,5753.0,60.0,4.1,0.07,0.1,0.04,,,,,,
11081729,,,,,,,,6438,92,4.29,0.18,-0.24,0.07,,60.0,,0.1,,0.04,6394,75,4.19,0.15,-0.02,0.1
11137075,,5546,50,4.02,0.1,-0.13,0.08,5512,85,3.83,0.11,-0.16,0.09,5569.0,60.0,4.0,0.07,-0.08,0.04,,,,,,
11193681,,5530,49,3.67,0.1,0.2,0.08,5600,93,3.83,0.11,0.2,0.05,5748.0,60.0,3.98,0.07,0.35,0.04,,,,,,
11244118,,5704,50,4.11,0.1,0.34,0.08,5662,68,4.0,0.11,0.24,0.07,5757.0,60.0,4.12,0.07,0.35,0.04,,,,,,
11253226,,6474,50,3.88,0.1,-0.19,0.08,6450,115,4.21,0.23,-0.22,0.08,6542.0,60.0,4.35,0.1,-0.1,0.04,,,,,,
11414712,,5669,50,3.88,0.1,-0.12,0.08,5625,59,3.92,0.08,-0.14,0.05,5656.0,60.0,3.95,0.07,-0.03,0.04,,,,,,
11554100,,4843,50,3.54,0.1,0.14,0.08,4738,42,3.17,0.11,0.06,0.07,4857.0,60.0,3.44,0.1,0.33,0.04,,,,,,
11717120,,5202,50,3.89,0.1,-0.31,0.08,4988,35,3.33,0.11,-0.46,0.09,5092.0,60.0,3.55,0.1,-0.3,0.04,,,,,,
11771760,,5786,50,3.64,0.1,-0.06,0.08,5775,49,3.75,0.11,-0.06,0.04,5757.0,60.0,3.76,0.07,-0.01,0.04,,,,,,
11968749,,5123,50,3.63,0.1,-0.03,0.08,4975,37,3.42,0.08,-0.08,0.07,5027.0,60.0,3.34,0.1,0.06,0.04,5022,75,4.07,0.15,0.19,0.1
12009504,,6137,50,4.18,0.1,-0.09,0.08,6062,108,4.29,0.1,-0.16,0.07,6137.0,60.0,4.16,0.07,-0.08,0.04,6120,75,4.2,0.15,0.04,0.1
12069127,,6186,50,3.75,0.1,0.03,0.08,6088,69,4.04,0.19,0.02,0.07,6278.0,60.0,4.01,0.07,0.1,0.04,,,,,,
12258514,,5933,50,4.06,0.1,-0.02,0.08,5882,85,4.04,0.08,-0.06,0.07,6003.0,60.0,4.12,0.07,0.04,0.04,5964,75,4.23,0.15,0.12,0.1
12307366,,5109,50,3.73,0.1,0.14,0.08,4900,50,3.33,0.11,0.0,0.07,5018.0,60.0,3.46,0.1,0.23,0.04,,,,,,
12317678,,6384,50,3.64,0.1,-0.43,0.08,6400,85,4.29,0.15,-0.34,0.02,6395.0,60.0,4.06,0.07,-0.42,0.04,,,,,,
12508433,,5315,50,3.8,0.1,0.22,0.08,5212,64,3.67,0.17,0.1,0.06,5309.0,60.0,3.78,0.1,0.25,0.04,,,,,,

==> Table6.csv <==
KICID,KOI,Teff_SPC,Teff_unc_SPC,logg_SPC,logg_unc_SPC,FeH_SPC,FeH_unc_SPC
1430163,,6388,50,3.85,0.1,-0.19,0.08
1725815,,6133,50,3.63,0.1,-0.19,0.08
2010607,4929,6132,50,3.65,0.1,-0.07,0.08
2306756,113,5616,50,4.23,0.1,0.46,0.08
2309595,,5212,50,3.86,0.1,-0.06,0.08
2450729,,5861,50,3.96,0.1,-0.25,0.08
2849125,,6114,50,3.88,0.1,0.23,0.08
2865774,,5793,50,4.02,0.1,-0.07,0.08
2991448,,5640,50,3.98,0.1,-0.11,0.08
2998253,,6215,50,4.09,0.1,0.04,0.08
3102384,273,5697,50,4.41,0.1,0.33,0.08
3112152,,5973,50,3.95,0.1,-0.02,0.08
3112889,,6018,50,3.74,0.1,-0.27,0.08
3115178,,5020,50,3.75,0.1,0.11,0.08
3123191,,6266,50,4.14,0.1,-0.12,0.08
3223000,,6234,50,4.32,0.1,-0.15,0.08
3236382,,6641,50,3.99,0.1,-0.11,0.08
3241581,,5750,50,4.42,0.1,0.28,0.08
3329196,,5156,50,3.91,0.1,-0.14,0.08
3344897,,6271,50,3.71,0.1,-0.1,0.08
3430893,,6105,50,4.04,0.1,0.04,0.08
3437637,,5468,49,3.88,0.1,-0.18,0.08
3438633,,6002,50,3.57,0.1,-0.3,0.08
3456181,,6214,50,3.6,0.1,-0.26,0.08
3531558,118,5711,50,4.13,0.1,0.01,0.08
3534307,,5699,49,4.11,0.1,-0.23,0.08
3544595,69,5660,50,4.47,0.1,-0.2,0.08
3545753,,5907,50,3.67,0.1,-0.26,0.08
3547794,,6299,50,3.55,0.1,-0.36,0.08
3630240,,5245,50,3.56,0.1,-0.49,0.08
3633847,,6096,50,4.09,0.1,0.12,0.08
3633889,,6364,50,4.19,0.1,-0.12,0.08
3640905,1221,5090,50,3.83,0.1,0.28,0.08
3642422,,5295,50,3.78,0.1,0.04,0.08
3643774,,5955,50,4.13,0.1,0.15,0.08
3657002,,5883,50,4.08,0.1,0.02,0.08
3661135,,5611,50,3.93,0.1,-0.02,0.08
3730801,,5934,50,4.25,0.1,0.28,0.08
3854781,,5722,50,4.08,0.1,0.36,0.08
3942719,,5561,50,3.76,0.1,-0.41,0.08
3952307,,6077,50,3.77,0.1,-0.05,0.08
3952580,,6074,50,3.59,0.1,-0.07,0.08
3967430,,6612,50,4.17,0.1,-0.04,0.08
3967859,,5896,50,4.18,0.1,-0.33,0.08
4038445,,5195,50,3.77,0.1,-0.6,0.08
4049576,,5788,50,3.84,0.1,-0.22,0.08
4060815,1222,5229,50,3.83,0.1,0.08,0.08
4064447,,5363,50,3.94,0.1,-0.04,0.08
4072740,,5117,50,3.84,0.1,0.18,0.08
4165030,,5541,50,3.94,0.1,-0.35,0.08
4243623,,5172,50,3.97,0.1,-0.2,0.08
4247542,,6110,50,3.86,0.1,-0.37,0.08
4252818,,5605,50,4.03,0.1,0.0,0.08
4346201,,5958,50,3.76,0.1,-0.28,0.08
4347652,,5102,50,3.6,0.1,-0.03,0.08
4349452,244,4946,49,4.73,0.1,0.06,0.08
4378838,,5123,50,3.7,0.1,0.25,0.08
4446300,,5434,50,4.03,0.1,-0.01,0.08
4450844,3168,5844,50,4.08,0.1,-0.22,0.08
4457351,,5418,50,4.07,0.1,-0.26,0.08
4465324,,5750,50,4.17,0.1,0.04,0.08
4465529,,6313,50,4.04,0.1,-0.0,0.08
4543171,,5910,50,4.04,0.1,0.07,0.08
4554830,,5687,49,4.21,0.1,0.38,0.08
4571351,,5929,50,4.14,0.1,0.2,0.08
4571904,,6040,50,3.68,0.1,-0.05,0.08
4577484,,5503,50,4.02,0.1,0.13,0.08
4586099,,6245,50,3.73,0.1,-0.14,0.08
4638884,,6435,53,4.34,0.1,0.2,0.08
4641621,,5817,50,3.4,0.1,-0.25,0.08
4646780,,6510,59,3.82,0.1,-0.18,0.08
4672403,,5809,50,4.0,0.1,0.16,0.08
4739932,,5738,49,3.92,0.1,0.01,0.08
4755204,,5888,50,4.05,0.1,-0.07,0.08
4756112,,6237,50,3.84,0.1,-0.0,0.08
4841753,,5928,50,3.89,0.1,0.1,0.08
4842436,,5669,50,3.96,0.1,0.09,0.08
4846457,,5846,50,3.82,0.1,0.18,0.08
4914423,108,5834,50,4.06,0.1,0.07,0.08
4915148,,5096,50,3.99,0.1,0.17,0.08
4918355,,4986,50,3.75,0.1,-0.0,0.08
4931390,,6576,50,4.16,0.1,-0.13,0.08
4947253,,5908,50,3.7,0.1,-0.19,0.08
5021689,,6072,50,3.9,0.1,-0.19,0.08
5033245,,5284,50,3.83,0.1,0.21,0.08
5084157,,5802,50,4.34,0.1,0.28,0.08
5088536,282,5872,50,4.3,0.1,-0.16,0.08
5095159,,5353,50,3.92,0.1,0.22,0.08
5095850,,6634,50,3.93,0.1,0.12,0.08
5108214,1924,5803,50,3.78,0.1,0.17,0.08
5110725,,5031,50,3.85,0.1,0.34,0.08
5214711,,6221,50,3.85,0.1,-0.11,0.08
5253542,,5834,50,4.41,0.1,0.33,0.08
5265656,,4699,50,2.33,0.1,-0.22,0.08
5344612,,6096,50,3.87,0.1,-0.1,0.08
5353186,,6125,50,4.0,0.1,0.15,0.08
5371516,,6302,50,4.03,0.1,0.05,0.08
5390438,,5091,50,3.94,0.1,0.23,0.08
5429911,,5254,50,3.82,0.1,0.03,0.08
5431807,,5293,50,3.9,0.1,0.14,0.08
5450445,,5955,50,3.76,0.1,-0.08,0.08
5468089,,6175,50,3.86,0.1,-0.05,0.08
5511081,1930,5935,50,4.0,0.1,-0.08,0.08
5512589,,5703,50,3.96,0.1,0.02,0.08
5513648,1962,5887,49,4.05,0.1,-0.13,0.08
5514383,257,6310,50,4.66,0.1,0.33,0.08
5516982,,6207,50,3.94,0.1,-0.14,0.08
5523099,,5444,50,3.88,0.1,-0.0,0.08
5530375,,6001,50,3.66,0.1,-0.17,0.08
5543462,,5890,50,3.98,0.1,-0.29,0.08
5561278,1621,5992,50,3.84,0.1,-0.04,0.08
5603483,,4937,50,3.7,0.1,0.35,0.08
5629080,,5225,50,3.65,0.1,-0.26,0.08
5636956,,6258,52,3.76,0.1,0.2,0.08
5652983,371,5198,50,3.74,0.1,0.13,0.08
5683538,,5873,50,3.52,0.1,-0.58,0.08
5686856,,5896,50,3.97,0.1,-0.01,0.08
5773155,,6190,50,3.91,0.1,0.08,0.08
5774694,,5852,50,4.46,0.1,0.04,0.08
5822889,,5312,50,3.77,0.1,-0.1,0.08
5866724,85,6138,50,4.19,0.1,0.14,0.08
5892169,,5272,51,3.67,0.1,0.1,0.08
5939450,,6195,50,3.52,0.1,-0.26,0.08
5950854,,5833,50,4.19,0.1,-0.25,0.08
5961597,,6538,50,4.09,0.1,0.12,0.08
6034893,,5259,50,3.66,0.1,-0.07,0.08
6035199,,5141,50,3.74,0.1,-0.37,0.08
6047087,,5890,50,3.85,0.1,-0.3,0.08
6049366,,6092,50,3.82,0.1,-0.2,0.08
6106120,,5443,50,3.79,0.1,0.02,0.08
6119013,,5305,50,3.75,0.1,-0.25,0.08
6129877,,5930,50,4.09,0.1,-0.09,0.08
6232600,,6218,50,3.77,0.1,-0.34,0.08
6268648,1613,6045,50,4.14,0.1,-0.34,0.08
6287060,,5824,50,4.11,0.1,-0.07,0.08
6290627,,5217,50,3.69,0.1,-0.24,0.08
6308642,,5688,50,3.74,0.1,-0.16,0.08
6363365,,5742,56,4.06,0.1,-0.72,0.08
6370489,,6017,50,3.59,0.1,-0.52,0.08
6421967,,6159,50,4.09,0.1,-0.19,0.08
6430804,,5094,50,3.77,0.1,0.11,0.08
6448798,,5606,61,4.11,0.11,-0.06,0.08
6450651,,5764,50,3.96,0.1,-0.12,0.08
6505044,,5136,50,3.92,0.1,0.31,0.08
6520835,,6079,50,3.79,0.1,-0.11,0.08
6521045,41,5723,50,3.99,0.1,0.07,0.08
6529109,,5615,50,3.85,0.1,0.07,0.08
6530901,,6195,50,3.9,0.1,-0.08,0.08
6587236,,5776,50,3.4,0.1,-0.39,0.08
6592305,,5969,50,3.69,0.1,-0.04,0.08
6593461,,5761,50,4.26,0.1,0.29,0.08
6593620,,5614,50,4.04,0.1,-0.26,0.08
6605673,,5908,50,3.8,0.1,-0.36,0.08
6612225,,6197,50,3.73,0.1,-0.4,0.08
6671492,,6171,50,4.24,0.1,0.39,0.08
6688822,,5636,50,3.98,0.1,0.36,0.08
6689943,,5913,50,4.06,0.1,-0.06,0.08
6802438,,5378,50,3.85,0.1,-0.13,0.08
6806100,,5527,50,3.97,0.1,0.44,0.08
6837853,,5729,50,4.11,0.1,0.1,0.08
6848299,,5472,50,4.16,0.1,-0.14,0.08
6853020,,6285,50,4.07,0.1,0.17,0.08
6863041,,5588,50,3.8,0.1,0.19,0.08
6947945,,5452,50,3.91,0.1,-0.06,0.08
7019341,,5812,50,4.32,0.1,0.41,0.08
7038145,,6118,50,4.08,0.1,0.37,0.08
7133688,,6161,49,3.65,0.1,-0.05,0.08
7174470,,5990,50,3.84,0.1,0.18,0.08
7199397,75,5814,50,3.61,0.1,-0.19,0.08
7215603,1618,6199,51,4.28,0.1,0.31,0.08
7216846,,5275,50,3.83,0.1,0.13,0.08
7218053,,6322,50,3.74,0.1,0.01,0.08
7264595,,5644,50,3.67,0.1,-0.2,0.08
7376493,,5621,50,4.04,0.1,-0.02,0.08
7383120,,5941,50,3.98,0.1,-0.15,0.08
7386523,,5760,50,3.8,0.1,-0.02,0.08
7429287,4260,5635,50,4.08,0.1,-0.4,0.08
7448374,,5652,50,3.85,0.1,0.18,0.08
7449136,1890,6184,50,4.15,0.1,0.14,0.08
7465072,,6187,50,3.84,0.1,-0.0,0.08
7510397,,6109,49,3.9,0.1,-0.25,0.08
7530690,,6662,60,4.0,0.11,-0.12,0.08
7534011,,5693,50,4.19,0.1,0.46,0.08
7591963,,5809,50,3.92,0.1,0.01,0.08
7611858,,5809,50,4.11,0.1,0.02,0.08
7622208,,6187,50,3.54,0.1,-0.15,0.08
7628676,,5256,50,3.82,0.1,0.0,0.08
7700968,,5790,50,4.08,0.1,-0.3,0.08
7739672,,5977,50,4.07,0.1,0.09,0.08
7799430,,5007,50,3.69,0.1,-0.15,0.08
7833440,,5956,50,3.76,0.1,-0.38,0.08
7870112,,5720,50,4.22,0.1,0.42,0.08
7880676,,6025,50,3.78,0.1,-0.02,0.08
7910848,,5964,50,4.06,0.1,0.04,0.08
7914731,,5732,50,3.66,0.1,-0.02,0.08
7938112,,6244,50,3.82,0.1,-0.28,0.08
7940546,,6126,50,3.77,0.1,-0.27,0.08
8012842,,5841,50,4.32,0.1,0.27,0.08
8016496,,6011,50,3.54,0.1,-0.08,0.08
8019508,,5944,50,3.52,0.1,-0.01,0.08
8026226,,6116,50,3.5,0.1,-0.28,0.08
8027956,,5768,50,4.02,0.1,-0.01,0.08
8045442,,5758,50,3.53,0.1,-0.01,0.08
8106950,,5764,50,3.83,0.1,-0.36,0.08
8114155,,5704,50,4.01,0.1,0.05,0.08
8172589,,5568,50,4.16,0.1,-0.08,0.08
8174170,,5838,50,3.86,0.1,-0.04,0.08
8174981,,5942,50,3.67,0.1,-0.05,0.08
8176564,2720,6012,50,4.06,0.1,-0.19,0.08
8179643,,6125,54,3.74,0.1,-0.29,0.08
8216936,,6484,50,4.15,0.1,0.04,0.08
8241455,,5988,50,3.54,0.1,-0.05,0.08
8289241,,6129,50,4.11,0.1,-0.0,0.08
8298626,,6029,50,4.13,0.1,0.04,0.08
8321567,,5699,50,3.95,0.1,0.01,0.08
8349582,122,5617,50,4.09,0.1,0.3,0.08
8360349,,6247,50,3.88,0.1,0.05,0.08
8367710,,6432,50,4.2,0.1,0.28,0.08
8377423,,6222,50,4.11,0.1,0.3,0.08
8391021,,6104,50,4.0,0.1,-0.28,0.08
8408931,,5998,50,3.44,0.1,-0.15,0.08
8414062,,6147,53,3.85,0.1,-0.27,0.08
8416311,,6286,50,4.08,0.1,0.24,0.08
8420801,,6165,50,4.0,0.1,0.05,0.08
8435400,,6243,50,3.91,0.1,0.16,0.08
8478994,245,5525,50,4.79,0.1,-0.19,0.08
8491374,,6096,50,3.73,0.1,-0.11,0.08
8493735,,5865,50,3.69,0.1,-0.07,0.08
8493800,,5987,50,4.13,0.1,-0.06,0.08
8499940,,5816,50,4.11,0.1,0.02,0.08
8516041,,6210,50,4.29,0.1,0.21,0.08
8547279,,5251,50,3.92,0.1,0.08,0.08
8574769,,5751,50,4.32,0.1,0.43,0.08
8579578,,6223,50,3.64,0.1,-0.02,0.08
8621637,,5616,50,3.97,0.1,0.08,0.08
8656342,,5918,50,3.98,0.1,-0.07,0.08
8677016,,6109,50,4.2,0.1,-0.01,0.08
8684730,319,5839,50,3.89,0.1,0.04,0.08
8696343,,5937,50,4.24,0.1,-0.03,0.08
8776961,,5810,50,4.02,0.1,-0.11,0.08
8802782,,6108,50,4.13,0.1,0.33,0.08
8817551,,5639,50,3.76,0.1,0.12,0.08
8866102,42,6273,50,4.06,0.1,-0.09,0.08
8868481,5578,5621,49,3.92,0.1,-0.04,0.08
8915084,,5870,50,4.11,0.1,0.04,0.08
8950146,,6137,50,4.15,0.1,-0.0,0.08
8952800,,5981,50,3.93,0.1,0.12,0.08
8956017,,6458,50,4.13,0.1,0.17,0.08
9005973,,5908,49,4.16,0.1,-0.05,0.08
9026479,,5624,50,3.89,0.1,-0.08,0.08
9026685,,5659,50,4.0,0.1,-0.05,0.08
9049593,,6118,50,4.36,0.1,0.32,0.08
9051235,,6103,50,4.06,0.1,0.26,0.08
9073645,,6010,50,3.64,0.1,-0.09,0.08
9093289,,6204,50,4.13,0.1,0.07,0.08
9116461,,6453,50,4.36,0.1,-0.03,0.08
9138680,,5845,50,4.0,0.1,0.39,0.08
9143749,,5838,50,3.99,0.1,-0.03,0.08
9150095,,5148,50,3.9,0.1,0.21,0.08
9158609,,5062,50,3.83,0.1,0.37,0.08
9163769,,6435,50,4.22,0.1,0.04,0.08
9201604,,5210,50,3.71,0.1,-0.04,0.08
9202077,,6063,50,3.89,0.1,0.08,0.08
9204313,,5643,50,4.04,0.1,-0.12,0.08
9225600,,6001,50,3.88,0.1,0.07,0.08
9266926,,5573,50,3.96,0.1,-0.43,0.08
9273544,,5915,50,3.97,0.1,-0.28,0.08
9287845,,6318,50,3.95,0.1,0.11,0.08
9289275,,5946,50,3.92,0.1,-0.01,0.08
9292130,,5840,50,3.67,0.1,-0.02,0.08
9328372,,6419,50,4.39,0.1,0.29,0.08
9335972,,5699,50,3.89,0.1,-0.03,0.08
9353859,,5208,50,3.35,0.1,0.02,0.08
9390670,,6373,50,4.4,0.1,0.21,0.08
9394953,5665,5772,50,4.02,0.1,0.06,0.08
9402223,,6283,49,3.71,0.1,-0.11,0.08
9414381,,5818,50,3.78,0.1,0.05,0.08
9446628,,6161,50,3.73,0.1,-0.2,0.08
9451741,,5817,50,4.31,0.1,0.36,0.08
9455860,,6509,50,4.02,0.1,-0.05,0.08
9457728,4637,6161,55,3.72,0.1,-0.23,0.08
9458636,,5977,50,3.95,0.1,-0.11,0.08
9468847,,5982,50,3.87,0.1,-0.1,0.08
9471974,119,5636,50,3.92,0.1,0.35,0.08
9512063,,5733,50,3.57,0.1,-0.28,0.08
9542776,,6431,50,3.92,0.1,0.11,0.08
9579208,3165,6148,50,3.76,0.1,-0.29,0.08
9641837,,6012,50,3.74,0.1,-0.14,0.08
9664694,,6127,50,3.63,0.1,-0.18,0.08
9693187,,5806,50,4.52,0.1,-0.23,0.08
9696358,2545,6046,50,3.76,0.1,0.09,0.08
9697131,2706,6348,49,4.07,0.1,0.08,0.08
9700430,,5792,50,4.0,0.1,-0.04,0.08
9702369,,6144,50,4.03,0.1,-0.08,0.08
9702752,,5647,50,4.1,0.1,0.37,0.08
9754284,,6011,50,4.04,0.1,0.0,0.08
9757640,,5675,50,4.1,0.1,0.42,0.08
9762786,,6361,51,4.02,0.1,0.08,0.08
9768011,,6061,51,3.58,0.1,-0.4,0.08
9778067,,5948,50,3.86,0.1,-0.36,0.08
9787965,,6055,50,3.75,0.1,-0.04,0.08
9788260,,5457,50,3.97,0.1,-0.06,0.08
9791157,,5850,50,3.86,0.1,-0.01,0.08
9812421,,5280,50,3.71,0.1,-0.24,0.08
9821513,,6256,50,3.88,0.1,-0.13,0.08
9872292,1537,6087,50,3.84,0.1,-0.2,0.08
9880787,,5776,50,3.81,0.1,-0.15,0.08
9893470,,5860,50,3.48,0.1,-0.04,0.08
9897838,,5171,50,3.85,0.1,-0.34,0.08
9903271,,5051,50,3.91,0.1,0.34,0.08
9908400,,6254,50,4.03,0.1,0.22,0.08
9962623,,5725,50,4.16,0.1,-0.03,0.08
10003270,,6397,51,3.76,0.1,-0.04,0.08
10016239,,6283,50,4.16,0.1,-0.06,0.08
10019747,,5613,50,3.99,0.1,0.21,0.08
10025841,,6107,50,4.31,0.1,0.29,0.08
10070754,,6308,50,3.96,0.1,-0.31,0.08
10074716,,5760,50,4.03,0.1,0.05,0.08
10081026,,6191,50,3.55,0.1,-0.2,0.08
10088136,,5321,50,3.66,0.1,-0.32,0.08
10118942,,5950,59,3.72,0.1,-0.34,0.08
10124866,,5807,50,4.39,0.1,-0.32,0.08
10130724,,5739,50,4.39,0.1,0.34,0.08
10186764,,6073,50,3.98,0.1,-0.14,0.08
10202294,,5823,50,4.09,0.1,0.39,0.08
10215584,,5992,50,4.49,0.1,0.16,0.08
10264660,98,6293,52,3.87,0.1,0.03,0.08
10272923,,5038,50,3.79,0.1,0.08,0.08
10290021,,6187,50,4.04,0.1,0.12,0.08
10319352,,5607,50,4.06,0.1,0.27,0.08
10322381,,6040,50,3.97,0.1,-0.36,0.08
10324098,,6150,50,3.95,0.1,0.02,0.08
10351059,,6403,50,4.11,0.1,0.22,0.08
10355856,,6273,49,3.8,0.1,-0.22,0.08
10385708,,5803,50,3.94,0.1,0.07,0.08
10394814,,5094,50,3.69,0.1,-0.12,0.08
10398597,,6117,50,3.77,0.1,0.06,0.08
10417911,,5602,50,3.9,0.1,0.28,0.08
10462940,,6034,50,4.12,0.1,0.02,0.08
10491771,,6427,50,4.04,0.1,-0.11,0.08
10514430,263,5741,56,4.1,0.1,-0.09,0.08
10518551,,6040,50,3.84,0.1,-0.23,0.08
10585852,1314,5218,50,3.87,0.1,0.13,0.08
10586004,275,5867,50,4.31,0.1,0.3,0.08
10593626,87,5672,50,4.58,0.1,-0.21,0.08
10655953,,6120,54,4.03,0.1,-0.05,0.08
10666592,2,6264,50,3.72,0.1,0.01,0.08
10670371,,5345,50,3.81,0.1,-0.05,0.08
10712891,,5316,50,3.86,0.1,0.0,0.08
10717090,,5819,50,4.23,0.1,0.35,0.08
10727922,,5997,50,3.89,0.1,-0.2,0.08
10731424,,6141,56,3.69,0.1,-0.0,0.08
10732098,,5669,50,3.85,0.1,-0.03,0.08
10794845,,5954,50,4.04,0.1,-0.3,0.08
10858780,,5649,50,4.13,0.1,-0.14,0.08
10864656,1299,5115,50,3.64,0.1,0.02,0.08
10909629,,6198,50,3.78,0.1,-0.16,0.08
10923629,,6295,50,3.99,0.1,0.2,0.08
10937782,,5221,50,3.74,0.1,-0.16,0.08
10959362,,5864,50,4.08,0.1,0.5,0.08
10971974,,5868,49,4.34,0.1,-0.06,0.08
10972252,,6076,50,3.72,0.1,-0.17,0.08
10976896,,5571,50,4.05,0.1,-0.2,0.08
10990438,,5254,50,3.75,0.1,0.07,0.08
11021413,,5421,50,3.95,0.1,-0.03,0.08
11027406,,5760,50,4.09,0.1,-0.34,0.08
11074380,,5159,50,3.8,0.1,0.11,0.08
11075448,,6402,50,4.07,0.1,-0.01,0.08
11082784,,5690,50,3.93,0.1,-0.23,0.08
11083308,,5921,50,3.61,0.1,-0.13,0.08
11098033,,5985,50,3.73,0.1,-0.2,0.08
11127479,2792,5898,50,4.15,0.1,0.15,0.08
11133100,,6142,50,3.85,0.1,0.01,0.08
11133306,276,5925,51,4.23,0.1,-0.04,0.08
11138101,,6002,50,3.5,0.1,-0.17,0.08
11188219,,5840,50,4.2,0.1,0.12,0.08
11189107,,6346,50,3.77,0.1,-0.17,0.08
11229052,,6258,50,4.01,0.1,-0.08,0.08
11250587,107,5867,50,4.16,0.1,0.22,0.08
11294717,,5641,50,3.96,0.1,0.05,0.08
11295426,246,5784,50,4.24,0.1,0.04,0.08
11307875,,5202,50,3.75,0.1,0.06,0.08
11389393,,5981,50,3.91,0.1,0.08,0.08
11389437,,5974,50,3.94,0.1,-0.07,0.08
11401156,,5267,50,3.95,0.1,0.12,0.08
11401708,,5886,50,4.02,0.1,0.29,0.08
11446443,1,5833,50,4.47,0.1,-0.06,0.08
11453915,,6176,50,4.06,0.1,-0.24,0.08
11454149,,6108,50,4.06,0.1,-0.26,0.08
11456910,,6004,50,4.06,0.1,-0.28,0.08
11460626,,5988,50,3.73,0.1,-0.15,0.08
11496573,,5174,50,3.74,0.1,-0.02,0.08
11502597,,5659,50,4.11,0.1,-0.09,0.08
11506988,,6115,50,3.79,0.1,-0.26,0.08
11507653,,5894,50,4.17,0.1,0.22,0.08
11512246,168,5876,56,4.33,0.1,0.14,0.08
11558593,,5312,50,3.81,0.1,-0.16,0.08
11611414,,6092,50,3.97,0.1,-0.08,0.08
11620833,,5010,50,3.61,0.1,0.23,0.08
11673802,1894,5100,50,3.7,0.1,0.14,0.08
11674236,,5542,50,3.9,0.1,0.2,0.08
11708273,,5836,50,4.16,0.1,0.3,0.08
11709205,,4781,50,3.35,0.1,0.25,0.08
11713510,,5706,50,4.02,0.1,-0.19,0.08
11722551,,5119,49,3.97,0.1,0.5,0.08
11723674,,6015,50,3.57,0.1,-0.12,0.08
11757831,,6535,50,3.93,0.1,-0.1,0.08
11802939,,5923,50,3.78,0.1,0.1,0.08
11802968,,5961,50,3.92,0.1,0.2,0.08
11809558,,5116,50,3.82,0.1,0.29,0.08
11817562,,5841,50,3.56,0.1,0.02,0.08
11853905,7,5864,50,4.14,0.1,0.25,0.08
11862119,,5905,50,4.05,0.1,-0.42,0.08
11873252,,5155,50,3.83,0.1,-0.17,0.08
11904151,72,5710,50,4.36,0.1,-0.1,0.08
11911418,,5357,50,3.68,0.1,-0.46,0.08
11919192,,6164,50,3.28,0.1,-0.48,0.08
11962180,,6031,50,3.67,0.1,-0.02,0.08
11971746,,5909,50,4.25,0.1,0.21,0.08
12011630,,5737,49,4.37,0.1,-0.09,0.08
12020532,,5329,50,3.58,0.1,0.07,0.08
12055375,,5586,50,3.95,0.1,-0.41,0.08
12058443,,4967,50,3.66,0.1,0.2,0.08
12069424,,5777,50,4.26,0.1,0.01,0.08
12069449,,5734,50,4.32,0.1,-0.01,0.08
12069569,,6042,49,3.68,0.1,-0.11,0.08
12117868,,5945,50,4.2,0.1,-0.11,0.08
12156916,,6235,50,3.87,0.1,-0.5,0.08
12253255,,6295,50,3.93,0.1,0.15,0.08
12265063,,5951,50,4.03,0.1,-0.18,0.08
12304142,,5975,50,3.87,0.1,0.03,0.08
12314973,279,6265,52,4.37,0.1,0.25,0.08
12352180,,6118,50,3.95,0.1,0.08,0.08
12366681,973,6188,58,4.14,0.1,0.28,0.08
12507240,,5849,50,3.89,0.1,-0.04,0.08
12735580,,5878,49,3.9,0.1,0.05,0.08

==> Table7.csv <==
KOI,KICID,Teff_SPC,Teff_unc_SPC,logg_SPC,logg_unc_SPC,FeH_SPC,FeH_unc_SPC,Teff_Kea,Teff_unc_Kea,logg_Kea,logg_unc_Kea,FeH_Kea,FeH_unc_Kea,Teff_SpecMatch,Teff_unc_SpecMatch,logg_SpecMatch,logg_unc_SpecMatch,FeH_SpecMatch,FeH_unc_SpecMatch,Teff_Newspec,Teff_unc_Newspec,logg_Newspec,logg_unc_Newspec,FeH_Newspec,FeH_unc_Newspec
1,11446443,5870,50,4.47,0.10,-0.05,0.08,,,,,,,,,,,,,,,,,,
2,10666592,,,,,,,,,,,,,,,,,,,,,,,,
3,10748390,4876,50,4.63,0.10,0.21,0.08,,,,,,,,,,,,,,,,,,
4,3861595,,,,,,,,,,,,,,,,,,,,,,,,
5,8554498,5810,50,4.08,0.10,0.12,0.08,5881,102,4.29,0.11,0.03,0.08,,,,, ,,,,,,,
6,3248033,,,,,,,6175,94,4.33,0.15,-0.26,0.04,6278,64,4.23,0.10,-0.03,0.10,,,,,,
7,11853905,5887,50,4.26,0.10,0.29,0.08,5856,89,4.11,0.14,0.08,0.06,5813,64,4.09,0.10,0.14,0.10,,,,,,
8,5903312,,,,,,,,,,,,,5910,64,4.54,0.10,-0.10,0.10,,,,,,
10,6922244,,,,,,,,,,,,,6243,64,4.14,0.10,-0.11,0.10,,,,,,
11,11913073,,,,,,,,,,,,,,,,,,,,,,,,
12,5812701,,,,,,,6625,387,4.67,0.17,-1.00,0.11,,,,,,,,,,,,
13,9941662,,,,,,,,,,,,,,,,, ,,,,,,,
14,7684873,,,,,,,7062,346,3.50,0.50,-0.30,0.25,,,,,,,,,,,,
16,9110357,,,,,,,,,,,,,,,,,,,,,,,,
17,10874614,5775,50,4.41,0.10,0.48,0.08,5625,108,3.96,0.15,0.06,0.07,5732,64,4.29,0.10,0.36,0.10,,,,,,
18,8191672,,,,,,,,,,,,,6278,64,4.06,0.10,-0.04,0.10,,,,,,
19,7255336,,,,,,,,,,,,,,,,,,,,,,,,
20,11804465,,,,,,,,,,,,,5987,64,4.12,0.10,0.02,0.10,,,,,,
22,9631995,5850,50,4.29,0.10,0.16,0.08,,,,,,,5918,64,4.24,0.10,0.19,0.10,,,,,,
23,9071386,,,,,,,,,,,,,,,,,,,,,,,,
24,4743513,,,,,,,,,,,,,,,,,,,,,,,,
25,10593759,,,,,,,,,,,,,,,,,,,,,,,,
28,4247791,,,,,,,,,,,,,,,,,,,,,,,,
31,6956014,,,,,,,,,,,,,,,,,,,,,,,,
41,6521045,5824,49,4.13,0.10,0.07,0.08,5988,74,4.25,0.09,0.00,0.08,5855,64,4.10,0.10,0.07,0.10,,,,,,
42,8866102,6344,50,4.17,0.10,-0.07,0.08,6212,104,4.38,0.09,-0.12,0.05,6279,64,4.20,0.10,-0.07,0.10,,,,,,
44,8845026,,,,,,,5388,316,2.17,0.48,0.20,0.20,,,,,,,,,,,,
46,10905239,,,,,,,5594,176,3.88,0.27,0.40,0.10,,,,,,,,,,,,
49,9527334,,,,,,,5782,129,4.17,0.17,-0.05,0.11,,,,,,,,,,,,
51,6056992,,,,,,,,,,,,,,,,,,,,,,,,
63,11554435,5583,50,4.51,0.10,0.01,0.08,,,,,,,,,,,,,,,,,,
64,7051180,,,,,,,,,,,,,5362,64,3.83,0.10,0.03,0.10,,,,,,
69,3544595,5718,50,4.52,0.10,-0.18,0.08,5675,65,4.42,0.10,-0.23,0.06,5580,64,4.42,0.10,-0.17,0.10,,,,,,
70,6850504,5547,50,4.55,0.10,0.04,0.08,5525,77,4.54,0.14,-0.06,0.07,5496,64,4.49,0.10,0.07,0.10,5563,75,4.32,0.15,0.12,0.10
72,11904151,5695,50,4.39,0.10,-0.13,0.08,,,,,,,5640,64,4.18,0.10,-0.12,0.10,,,,,,
74,6889235,,,,,,,8700,275,4.00,0.63,-0.30,0.12,,,,,,,,,,,,
75,7199397,5854,50,3.62,0.10,-0.23,0.08,5844,63,3.75,0.11,-0.20,0.05,5881,64,3.86,0.10,-0.13,0.10,,,,,,
76,9955262,,,,,,,,,,,,,,,,,,,,,,,,
80,9552608,,,,,,,8631,314,4.75,0.12,-0.05,0.26,,,,,,,,,,,,
81,8823868,,,,,,,8875,350,4.67,0.33,-0.20,0.20,,,,,,,,,,,,
82,10187017,4902,50,4.65,0.10,0.00,0.08,,,,,,,4911,64,4.74,0.10,0.09,0.10,,,,,,
84,2571238,5597,50,4.50,0.10,-0.14,0.08,5521,79,4.45,0.11,-0.15,0.07,5496,64,4.46,0.10,-0.08,0.10,,,,,,
85,5866724,6222,50,4.26,0.10,0.09,0.08,,,,,,,6226,64,4.19,0.10,0.12,0.10,,,,,,
87,10593626,5626,50,4.54,0.10,-0.23,0.08,5625,69,4.46,0.09,-0.33,0.06,5496,64,4.46,0.10,-0.28,0.10,,,,,,
89,8056665,,,,,,,,,,,,,,,,,,,,,,,,
90,9210823,,,,,,,,,,,,,,,,,,,,,,,,
92,7941200,5921,50,4.40,0.10,-0.03,0.08,5925,99,4.48,0.11,-0.02,0.07,,,,,,,,,,,,
94,6462863,6176,50,4.23,0.10,-0.01,0.08,,,,,,,,,,,,,,,,,,
97,5780885,,,,,,,6062,110,4.12,0.09,0.12,0.04,6034,64,3.95,0.10,0.14,0.10,,,,,,
98,10264660,6482,50,4.14,0.10,0.01,0.08,,,,,,,6410,64,4.13,0.10,-0.03,0.10,,,,,,
99,8505215,5086,50,4.65,0.10,-0.24,0.08,,,,,,,5016,64,4.55,0.10,-0.29,0.10,,,,,,
100,4055765,,,,,,,6219,283,3.58,0.57,-0.40,0.19,,,,,,,,,,,,
102,8456679,5753,49,4.39,0.10,0.21,0.08,,,,,,,,,,,,,,,,,,
103,2444412,5651,50,4.50,0.10,-0.05,0.08,5681,72,4.58,0.13,-0.13,0.06,5569,64,4.54,0.10,-0.03,0.10,,,,,,
104,10318874,,,,,,,,,,,,,,,,, ,,,,,,,
105,8711794,5660,50,4.35,0.10,-0.41,0.08,5782,78,4.31,0.13,-0.35,0.11,,,,,,,,,,,,
107,11250587,5841,50,4.16,0.10,0.15,0.08,,,,,,,,,,,,,,,,,,
108,4914423,5862,107,4.34,0.17,0.31,0.10,5919,96,4.17,0.08,0.03,0.08,5928,64,4.14,0.10,0.12,0.10,,,,,,
110,9450647,6215,117,4.30,0.19,0.09,0.11,,,,,,,,,,,,,,,,,,
111,6678383,5981,50,4.40,0.10,-0.34,0.08,5933,158,4.44,0.21,-0.32,0.13,5757,64,4.26,0.10,-0.50,0.10,,,,,,
112,10984090,5837,53,4.41,0.10,-0.05,0.08,5500,313,4.33,0.33,0.10,0.19,,,,,,,,,,,,
113,2306756,5621,50,4.27,0.10,0.47,0.08,5438,84,4.00,0.11,0.26,0.07,,,,,,,,,,,,
114,6721123,,,,,,,6400,102,4.42,0.11,-0.06,0.06,,,,,,,,,,,,
115,9579641,5784,50,4.34,0.10,-0.05,0.08,6000,156,4.25,0.11,-0.20,0.12,,,,,,,6066,75,4.43,0.15,-0.10,0.10
116,8395660,5887,50,4.39,0.10,-0.16,0.08,5938,92,4.46,0.10,-0.12,0.07,5921,64,4.40,0.10,-0.11,0.10,,,,,,
117,10875245,5826,50,4.16,0.10,0.23,0.08,5838,103,4.28,0.11,0.25,0.07,,,,,,,,,,,,
118,3531558,5738,54,4.22,0.10,0.04,0.08,4062,220,2.33,0.84,0.00,0.32,,,,,,,,,,,,
119,9471974,5782,50,4.18,0.10,0.45,0.08,,,,,,,,,,,,,,,,,,
121,3247396,,,,,,,6169,131,3.98,0.26,-0.17,0.08,,,,,,,,,,,,
122,8349582,5642,50,4.11,0.10,0.21,0.08,5669,64,4.11,0.09,0.12,0.05,5717,64,4.20,0.10,0.27,0.10,,,,,,
123,5094751,5931,50,4.11,0.10,-0.10,0.08,5912,96,4.19,0.09,-0.08,0.06,5952,64,4.21,0.10,-0.05,0.10,,,,,,
124,11086270,5870,50,4.03,0.10,-0.15,0.08,5779,183,4.07,0.22,-0.14,0.15,,,,,,,,,,,,
125,11449844,,,,,,,5438,91,4.67,0.13,0.00,0.16,,,,,,,,,,,,
126,5897826,,,,,,,5864,184,3.96,0.22,0.18,0.11,,,,,,,,,,,,
127,8359498,5611,49,4.50,0.10,0.34,0.08,5475,65,4.38,0.09,0.20,0.05,,,,,,,,,,,,
128,11359879,5679,50,4.32,0.10,0.34,0.08,5675,90,4.31,0.15,0.08,0.07,,,,,,,,,,,,
129,11974540,,,,,,,5844,289,3.54,0.43,-0.10,0.10,,,,,,,,,,,,
130,5297298,,,,,,,6175,80,3.79,0.18,-0.27,0.08,,,,,,,,,,,,
131,7778437,,,,,,,,,,,,,,,,,,,,,,,,
132,8892910,,,,,,,6146,229,3.67,0.40,0.03,0.12,,,,,,,,,,,,
134,9032900,6149,51,4.24,0.10,0.45,0.08,6182,156,4.52,0.14,0.15,0.14,,,,,,,,,,,,
135,9818381,6012,50,4.37,0.10,0.35,0.08,6000,211,4.67,0.17,0.30,0.12,,,,,,,,,,,,
136,7601633,,,,,,,5988,101,4.19,0.12,-0.06,0.10,,,,,,,6018,75,4.37,0.15,0.06,0.10
137,8644288,5482,49,4.52,0.10,0.31,0.08,,,,,,,5437,64,4.44,0.10,0.26,0.10,,,,,,
138,8506766,,,,,,,,,,,,,,,,,,,,,,,,
139,8559644,5860,50,4.29,0.10,0.18,0.08,5938,220,4.92,0.08,0.40,0.10,,,,,,,,,,,,
141,12105051,5340,50,4.51,0.10,0.37,0.08,,,,,,,,,,,,,,,,,,
142,5446285,5489,50,4.45,0.10,0.22,0.08,,,,,,,,,,,,,,,,,,
143,4649305,,,,,,,5250,183,3.10,0.54,0.02,0.16,,,,,,,,,,,,
144,4180280,4958,50,4.64,0.10,0.26,0.08,,,,,,,,,,,,,,,,,,
145,9904059,,,,,,,,,,,,,4956,64,3.15,0.10,0.00,0.10,,,,,,
148,5735762,5248,50,4.54,0.10,0.21,0.08,5188,35,4.42,0.08,0.04,0.07,5214,64,4.49,0.10,0.21,0.10,,,,,,
149,3835670,5783,50,4.16,0.10,0.15,0.08,5775,88,4.00,0.12,-0.05,0.08,,,,,,,5623,75,4.06,0.15,0.00,0.10
150,7626506,,,,,,,5188,249,4.12,0.24,-0.20,0.18,,,,,,,,,,,,
151,2307199,,,,,,,6312,365,4.33,0.31,0.10,0.19,,,,,,,,,,,,
152,8394721,,,,,,,6000,134,4.33,0.33,-0.10,0.10,,,,,,,,,,,,
153,12252424,4800,51,4.58,0.10,0.11,0.08,4812,91,4.50,0.18,0.00,0.15,4757,64,4.46,0.10,0.10,0.10,,,,,,
154,9970525,,,,,,,6000,250,3.33,0.33,-0.20,0.12,,,,,,,,,,,,
155,8030148,5749,51,4.27,0.10,-0.07,0.08,5625,183,3.92,0.20,-0.10,0.19,,,,,,,,,,,,
156,10925104,,,,,,,4688,88,4.42,0.26,0.15,0.11,,,,,,,,,,,,
157,6541920,5805,50,4.43,0.10,0.08,0.08,4688,162,2.17,0.65,-0.10,0.37,5806,64,4.39,0.10,0.03,0.10,,,,,,
158,10555375,,,,,,,,,,,,,,,,,,,,,,,,
159,8972058,5879,56,4.31,0.10,0.07,0.08,5562,220,3.58,0.44,-0.10,0.19,,,,,,,,,,,,
160,6631721,,,,,,,,,,,,,,,,,,,,,,,,
161,5084942,4984,50,4.60,0.10,0.30,0.08,4938,63,4.42,0.12,-0.05,0.13,,,,,,,4976,75,4.48,0.15,0.16,0.10
162,8107380,,,,,,,,,,,,,,,,,,,,,,,,
163,6851425,,,,,,,,,,,,,,,,,,,,,,,,
165,9527915,,,,,,,5058,78,4.26,0.14,-0.21,0.14,,,,,,,,,,,,
166,2441495,,,,,,,5312,146,4.50,0.21,-0.10,0.10,,,,,,,,,,,,
167,11666881,6243,79,4.24,0.13,0.13,0.08,,,,,,,,,,,,,,,,,,
168,11512246,5861,57,4.29,0.10,0.12,0.08,5862,73,4.12,0.06,0.04,0.11,,,,,,,,,,,,
169,6185711,,,,,,,,,,,,,,,,,,,,,,,,
170,11044770,,,,,,,5575,351,2.83,0.64,0.30,0.12,,,,,,,,,,,,
171,7831264,,,,,,,6188,162,4.17,0.28,0.00,0.11,,,,,,,,,,,,
172,8692861,5674,61,4.36,0.11,0.02,0.08,,,,,,,,,,,,,,,,,,
173,11402995,,,,,,,5667,215,4.19,0.33,0.07,0.14,,,,,,,,,,,,
174,10810838,4804,50,4.58,0.10,-0.22,0.08,,,,,,,4743,64,4.43,0.10,-0.28,0.10,,,,,,
175,8323753,,,,,,,5938,240,4.08,0.24,0.50,0.15,,,,,,,,,,,,
176,6442377,6317,90,4.19,0.15,0.15,0.10,6462,127,4.38,0.06,-0.18,0.09,,,,,,,,,,,,
177,6803202,,,,,,,5812,132,4.58,0.15,0.00,0.16,,,,,,,,,,,,
179,9663113,,,,,,,,,,,,,,,,,,,,,,,,
180,9573539,5623,50,4.57,0.10,-0.04,0.08,5612,125,4.46,0.16,0.00,0.09,5674,64,4.70,0.10,0.03,0.10,,,,,,
181,12504988,,,,,,,,,,,,,,,,,,,,,,,,
182,5376836,,,,,,,5188,266,2.33,0.21,0.40,0.10,,,,,,,,,,,,
183,9651668,,,,,,,5250,299,4.33,0.33,0.40,0.10,,,,,,,5664,75,4.28,0.15,0.00,0.10
184,7972785,,,,,,,,,,,,,,,,,,,6234,75,4.25,0.15,0.03,0.10
186,12019440,,,,,,,,,,,,,5823,64,4.43,0.10,0.11,0.10,,,,,,
187,7023960,,,,,,,5062,219,2.58,0.31,0.35,0.16,,,,,,,5787,75,4.40,0.15,0.30,0.10
188,5357901,,,,,,,4500,189,2.33,0.71,0.30,0.12,,,,,,,,,,,,
189,11391018,,,,,,,4875,125,4.58,0.20,-0.10,0.10,,,,,,,,,,,,
190,5771719,,,,,,,5468,120,4.00,0.28,0.40,0.10,,,,,,,,,,,,
191,5972334,,,,,,,5000,183,3.50,0.39,0.10,0.14,,,,,,,5576,75,4.54,0.15,0.10,0.10
192,7950644,,,,,,,5094,245,2.88,0.50,0.20,0.13,,,,,,,,,,,,
193,10799735,,,,,,,,,,,,,,,,,,,,,,,,
194,10904857,,,,,,,4375,183,1.83,0.65,0.10,0.29,,,,,,,,,,,,
195,11502867,,,,,,,,,,,,,5472,64,4.32,0.10,-0.31,0.10,,,,,,
196,9410930,,,,,,,,,,,,,,,,,,,5749,75,4.38,0.15,0.30,0.10
197,2987027,,,,,,,4844,179,4.08,0.49,0.10,0.11,,,,,,,5021,75,4.50,0.15,0.01,0.10
198,10666242,,,,,,,5406,93,4.21,0.14,0.05,0.13,,,,,,,,,,,,
199,10019708,,,,,,,5625,183,3.50,0.22,0.20,0.12,,,,,,,5932,75,4.05,0.15,0.13,0.10
200,6046540,,,,,,,5750,164,4.25,0.17,0.40,0.10,,,,,,,,,,,,
201,6849046,5572,50,4.40,0.10,0.43,0.08,5292,88,3.89,0.21,0.27,0.14,,,,,,,5504,75,4.41,0.15,0.30,0.10
202,7877496,,,,,,,,,,,,,,,,,,,,,,,,
203,10619192,5331,70,4.28,0.12,0.50,0.08,,,,,,,,,,,,,,,,,,
204,9305831,,,,,,,,,,,,,,,,,,,,,,,,
205,7046804,,,,,,,5312,91,4.42,0.20,0.40,0.10,,,,,,,,,,,,
206,5728139,,,,,,,5875,227,4.17,0.25,0.20,0.20,,,,,,,,,,,,
209,10723750,,,,,,,5719,251,3.62,0.33,0.10,0.16,,,,,,,6252,75,4.46,0.15,0.02,0.10
210,10602291,,,,,,,4688,256,2.25,0.58,0.20,0.23,,,,,,,,,,,,
211,10656508,,,,,,,5375,231,3.42,0.29,0.00,0.22,,,,,,,5823,75,4.25,0.15,-0.00,0.10
213,9164836,,,,,,,5875,245,4.17,0.40,-0.10,0.19,,,,,,,,,,,,
214,11046458,,,,,,,5000,189,3.83,0.40,0.40,0.10,,,,,,,,,,,,
215,12508335,,,,,,,5750,189,4.33,0.21,0.10,0.19,,,,,,,,,,,,
216,6152974,,,,,,,5062,63,4.33,0.17,0.30,0.12,,,,,,,5057,75,4.40,0.15,0.12,0.10
219,6305192,,,,,,,,,,,,,,,,,,,,,,,,
220,7132798,,,,,,,4875,227,3.50,0.43,0.40,0.10,,,,,,,,,,,,
221,3937519,,,,,,,,,,,,,,,,,,,5378,75,4.27,0.15,-0.00,0.10
222,4249725,,,,,,,4438,174,4.00,0.39,-0.05,0.18,,,,,,,4739,75,4.51,0.15,-0.04,0.10
223,4545187,,,,,,,,,,,,,,,,,,,,,,,,
224,5547480,,,,,,,4625,227,1.67,0.33,0.10,0.29,,,,,,,5742,75,4.26,0.15,0.01,0.10
225,5801571,,,,,,,5125,183,1.67,0.33,0.10,0.19,,,,,,,6363,75,4.36,0.15,-0.00,0.10
226,5959753,,,,,,,,,,,,,,,,,,,5002,75,4.27,0.15,-0.05,0.10
227,6185476,,,,,,,4188,91,4.00,0.41,-0.40,0.10,,,,, ,,,,,,,
232,4833421,,,,,,,5969,249,4.25,0.23,0.10,0.19,,,,,,,6060,75,4.41,0.15,-0.03,0.10
234,8491277,,,,,,,5625,157,4.33,0.21,0.20,0.12,,,,,,,,,,,,
237,8041216,,,,,,,,,,,,,,,,,,,,,,,,
238,7219825,,,,,,,,,,,,,,,,,,,6096,75,4.17,0.15,-0.04,0.10
239,6383785,,,,,,,,,,,,,,,,,,,5796,75,4.29,0.15,0.06,0.10
241,11288051,,,,,,,,,,,,,,,,,,,,,,,,
244,4349452,6292,50,4.16,0.10,-0.08,0.08,6200,104,4.33,0.11,-0.07,0.05,6258,64,4.24,0.10,-0.08,0.10,,,,,,
245,8478994,5430,50,4.61,0.10,-0.34,0.08,5375,56,4.42,0.14,-0.38,0.06,5280,64,4.46,0.10,-0.34,0.10,5360,75,4.38,0.15,-0.19,0.10
246,11295426,5777,50,4.21,0.10,0.04,0.08,5794,106,4.33,0.13,0.12,0.08,5757,64,4.17,0.10,0.10,0.10,,,,,,
247,11852982,,,,,,,3981,125,3.88,0.39,-0.60,0.18,,,,,,,,,,,,
248,5364071,,,,,,,3981,142,3.12,0.62,-0.50,0.27,,,,,,,,,,,,
249,9390653,,,,,,,3737,123,3.40,0.56,-0.63,0.28,,,,,,,,,,,,
250,9757613,,,,,,,,,,,,,,,,, ,,,,,,,
251,10489206,,,,,,,4038,153,3.85,0.57,-0.10,0.29,,,,,,,,,,,,
252,11187837,,,,,,,4188,162,3.42,0.64,-0.10,0.29,,,,, ,,,,,,,
253,11752906,,,,,,,,,,,,,,,,,,,,,,,,
254,5794240,,,,,,,,,,,,,,,,,,,,,,,,
255,7021681,,,,,,,4012,134,3.33,0.65,-0.80,0.20,,,,,,,,,,,,
256,11548140,,,,,,,,,,,,,,,,,,,,,,,,
257,5514383,6170,50,4.32,0.10,0.07,0.08,6025,93,4.38,0.15,0.07,0.04,,,,,,,,,,,,
258,11231334,,,,,,,6012,308,3.50,0.67,-0.20,0.25,,,,,,,,,,,,
259,5790807,,,,,,,,,,,,,,,,,,,,,,,,
260,8292840,6283,51,4.20,0.10,-0.13,0.08,6212,79,4.25,0.06,-0.24,0.05,6211,64,4.25,0.10,-0.26,0.10,6161,75,4.05,0.15,-0.18,0.10
261,5383248,5768,50,4.52,0.10,0.00,0.08,5750,93,4.54,0.16,-0.02,0.07,5784,64,4.61,0.10,0.08,0.10,,,,,,
262,11807274,5991,50,3.69,0.10,-0.07,0.08,6150,60,4.12,0.14,-0.12,0.09,6184,64,4.17,0.10,-0.14,0.10,,,,,,
263,10514430,5816,50,4.22,0.10,-0.07,0.08,,,,,,,5781,64,4.08,0.10,-0.18,0.10,,,,,,
264,3097346,,,,,,,,,,,,,,,,,,,,,,,,
265,12024120,6009,50,4.23,0.10,0.08,0.08,5994,105,4.39,0.11,0.18,0.06,6022,64,4.22,0.10,0.11,0.10,5916,75,4.07,0.15,0.06,0.10
266,7375348,5949,74,4.27,0.13,0.17,0.08,,,,,,,,,,,,,,,,,,
268,3425851,6378,50,4.28,0.10,-0.05,0.08,6406,87,4.38,0.11,-0.04,0.04,,,,,,,,,,,,
269,7670943,6442,50,4.26,0.10,0.04,0.08,,,,,,,,,,,,,6162,75,4.04,0.15,-0.03,0.10
270,6528464,5641,50,4.18,0.10,-0.07,0.08,,,,,,,,,,,,,,,,,,
271,9451706,6120,86,4.23,0.14,0.19,0.08,,,,,,,,,,,,,5919,75,4.12,0.15,0.13,0.10
273,3102384,5690,50,4.39,0.10,0.31,0.08,5762,98,4.46,0.10,0.28,0.09,5726,64,4.36,0.10,0.29,0.10,5587,75,4.35,0.15,0.20,0.10
274,8077137,6090,50,4.08,0.10,-0.05,0.08,6125,56,4.12,0.09,-0.12,0.06,6049,64,4.06,0.10,-0.09,0.10,,,,,,
275,10586004,5775,50,4.17,0.10,0.26,0.08,,,,,,,,,,,,,,,,,,
276,11133306,5942,50,4.23,0.10,-0.09,0.08,,,,,,,,,,,,,,,,,,
277,11401755,6085,50,4.13,0.10,-0.09,0.08,5838,77,3.83,0.11,-0.23,0.08,6001,64,4.15,0.10,-0.24,0.10,,,,,,
279,12314973,6366,53,4.31,0.10,0.29,0.08,5975,110,4.21,0.21,0.16,0.05,,,,,,,,,,,,
280,4141376,6194,68,4.37,0.12,-0.05,0.08,,,,,,,,,,,,,,,,,,
281,4143755,5619,76,4.10,0.13,-0.18,0.08,,,,,,,,,,,,,,,,,,
282,5088536,5861,50,4.29,0.10,-0.15,0.08,5838,56,4.38,0.09,-0.22,0.07,5852,64,4.30,0.10,-0.26,0.10,,,,,,
283,5695396,5728,50,4.49,0.10,0.20,0.08,,,,,,,5791,64,4.50,0.10,0.17,0.10,,,,,,
284,6021275,5933,50,4.32,0.10,-0.25,0.08,5946,92,4.40,0.09,-0.19,0.08,,,,,,,5879,75,4.15,0.15,-0.04,0.10
285,6196457,5935,50,4.13,0.10,0.14,0.08,5838,100,3.96,0.16,0.08,0.07,,,,,,,,,,,,
286,8258171,,,,,,,6688,365,2.83,0.75,-0.20,0.12,,,,,,,,,,,,
287,8703887,,,,,,,,,,,,,,,,,,,,,,,,
288,9592705,6196,59,3.90,0.10,0.25,0.08,6100,109,4.25,0.13,0.28,0.05,,,,,,,,,,,,
289,10386922,5868,57,4.11,0.10,-0.20,0.08,5938,220,4.17,0.28,-0.10,0.10,5867,64,4.05,0.10,-0.42,0.10,,,,,,
291,10933561,5608,50,4.15,0.10,0.15,0.08,5631,132,4.23,0.17,0.25,0.09,,,,,,,,,,,,
292,11075737,5813,50,4.45,0.10,-0.18,0.08,5594,163,4.21,0.29,-0.05,0.16,5757,64,4.43,0.10,-0.23,0.10,,,,,,
293,11200415,,,,,,,6125,119,3.75,0.17,0.18,0.04,,,,,,,,,,,,
294,11259686,5920,68,4.24,0.12,0.30,0.08,6062,63,4.25,0.17,0.00,0.11,,,,,,,,,,,,
295,11547513,5924,79,4.37,0.13,-0.14,0.08,,,,,,,,,,,,,,,,,,
296,11802615,5732,51,4.33,0.10,-0.08,0.08,5750,134,4.33,0.11,-0.10,0.10,,,,,,,,,,,,
297,11905011,6082,88,4.23,0.15,0.50,0.08,,,,,,,,,,,,,,,,,,
298,12785320,5253,50,4.54,0.10,-0.17,0.08,,,,,,,,,,,,,,,,,,
299,2692377,5512,54,4.51,0.10,0.17,0.08,5438,63,4.75,0.11,0.20,0.12,5544,64,4.59,0.10,0.17,0.10,,,,,,
300,3438975,,,,,,,,,,,,,,,,,,,,,,,,
301,3642289,6204,68,4.27,0.12,0.25,0.08,5688,282,3.75,0.42,-0.10,0.19,,,,,,,,,,,,
302,3662838,,,,,,,,,,,,,,,,,,,,,,,,
303,5966322,5637,50,4.36,0.10,-0.13,0.08,,,,,,,,,,,,,,,,,,
304,6029239,5760,51,4.56,0.10,-0.07,0.08,5688,132,4.25,0.11,-0.10,0.10,,,,,,,,,,,,
305,6063220,4871,51,4.66,0.10,0.26,0.08,4875,82,4.58,0.15,0.20,0.12,4840,64,4.61,0.10,0.20,0.10,,,,,,
306,6071903,5323,50,4.64,0.10,0.13,0.08,5375,82,4.92,0.08,0.00,0.11,,,,,,,,,,,,
307,6289257,6025,62,4.42,0.11,-0.07,0.08,5812,91,4.17,0.28,-0.20,0.12,,,,,,,,,,,,
308,6291837,6224,52,4.31,0.10,0.06,0.08,,,,,,,,,,,,,,,,,,
309,7024222,,,,,,,4625,82,4.25,0.11,-0.10,0.10,,,,,,,,,,,,
312,7050989,6154,56,4.28,0.10,0.14,0.08,,,,,,,,,,,,,,,,,,
313,7419318,,,,,,,5344,110,4.67,0.19,0.15,0.11,,,,,,,,,,,,
314,7603200,,,,,,,,,,,,,,,,,,,,,,,,
315,7700622,4899,50,4.71,0.10,-0.23,0.08,4875,82,4.75,0.17,-0.20,0.12,,,,,,,,,,,,
316,8008067,5619,122,4.33,0.20,0.33,0.11,,,,,,,5647,64,4.36,0.10,0.34,0.10,,,,,,
317,8121310,6336,64,4.26,0.11,0.33,0.08,6438,175,4.42,0.15,0.20,0.12,,,,,,,,,,,,
318,8156120,6277,76,4.04,0.13,0.43,0.08,,,,,,,,,,,,,,,,,,
319,8684730,6203,50,4.31,0.10,0.37,0.08,,,,,,,,,,,,,,,,,,
321,8753657,5676,50,4.49,0.10,0.25,0.08,,,,,,,5665,64,4.36,0.10,0.26,0.10,,,,,,
323,9139084,5427,51,4.54,0.10,-0.05,0.08,,,,,,,,,,,,,,,,,,
326,9880467,,,,,,,,,,,,,,,,,,,,,,,,
327,9881662,5949,50,4.40,0.10,0.17,0.08,5688,298,4.17,0.28,0.00,0.16,,,,,,,,,,,,
328,9895004,,,,,,,5875,82,4.58,0.08,-0.10,0.10,5895,64,4.57,0.10,-0.06,0.10,,,,,,
329,10031885,,,,,,,,,,,,,,,,,,,,,,,,
330,11361646,,,,,,,,,,,,,,,,,,,,,,,,
331,10285631,5543,50,4.04,0.10,0.18,0.08,5425,100,3.92,0.14,0.06,0.08,,,,,,,,,,,,
332,10290666,5915,50,4.40,0.10,0.45,0.08,,,,,,,,,,,,,,,,,,
333,10337258,,,,,,,,,,,,,,,,,,,,,,,,
337,10545066,,,,,,,5750,164,4.50,0.22,0.20,0.12,,,,,,,,,,,,
338,10552611,,,,,,,,,,,,,,,,,,,,,,,,
339,10587105,,,,,,,,,,,,,,,,,,,,,,,,
340,10616571,,,,,,,,,,,,,,,,,,,,,,,,
341,10878263,5497,50,4.43,0.10,0.02,0.08,5459,87,4.53,0.10,0.11,0.10,,,,,,,,,,,,
343,10982872,,,,,,,5833,150,4.33,0.25,0.03,0.11,,,,,,,,,,,,
344,11015108,5608,50,4.53,0.10,-0.04,0.08,,,,,,,,,,,,,,,,,,
345,11074541,,,,,,,4925,49,4.42,0.14,-0.16,0.09,,,,,,,,,,,,
346,11100383,,,,,,,5062,88,4.58,0.12,0.10,0.11,,,,,,,,,,,,
348,11194032,,,,,,,4750,132,4.54,0.27,0.25,0.12,,,,,,,,,,,,
349,11394027,,,,,,,,,,,,,,,,,,,,,,,,
350,11395587,5764,50,4.49,0.10,0.12,0.08,,,,,,,,,,,,,5656,75,4.29,0.15,0.01,0.10
351,11442793,5976,50,4.32,0.10,0.11,0.08,,,,,,,,,,,,,,,,,,
352,11521793,,,,,,,,,,,,,,,,,,,,,,,,
353,11566064,,,,,,,5875,398,4.42,0.15,0.30,0.12,,,,,,,6382,75,4.08,0.15,-0.04,0.10
354,11568987,,,,,,,,,,,,,,,,,,,,,,,,
355,11621223,6046,56,4.27,0.10,0.15,0.08,,,,,,,,,,,,,5931,75,4.08,0.15,0.13,0.10
356,11624249,,,,,,,,,,,,,,,,,,,,,,,,
359,12106929,,,,,,,5438,175,4.00,0.34,-0.10,0.19,,,,,,,,,,,,
360,12107021,,,,,,,,,,,,,,,,,,,,,,,,
361,12404954,5716,50,4.54,0.10,0.33,0.08,5538,86,4.38,0.11,0.06,0.05,,,,,,,5563,75,4.39,0.15,0.08,0.10
364,7296438,5732,50,4.12,0.10,0.16,0.08,,,,,,,5821,64,4.14,0.10,0.25,0.10,,,,,,
365,11623629,5555,49,4.50,0.10,-0.11,0.08,5562,65,4.42,0.11,-0.26,0.07,5483,64,4.49,0.10,-0.14,0.10,,,,,,
366,3545478,,,,,,,6438,175,4.42,0.15,-0.20,0.12,,,,, ,,,,,,,
367,4815520,5736,50,4.44,0.10,0.08,0.08,,,,,,,,,,,,,,,,,,
368,6603043,,,,,,,,,,,,,,,,,,,,,,,,
369,7175184,6072,82,4.16,0.14,-0.08,0.08,,,,,,,,,,,,,6157,75,4.14,0.15,-0.02,0.10
370,8494142,6139,53,3.98,0.10,0.11,0.08,,,,,,,,,,,,,,,,,,
371,5652983,,,,,,,,,,,,,,,,,,,,,,,,
372,6471021,5815,50,4.52,0.10,-0.10,0.08,5938,63,4.75,0.11,0.00,0.16,,,,,,,5744,75,4.36,0.15,0.03,0.10
373,7364176,5732,50,4.45,0.10,-0.31,0.08,,,,,,,,,,,,,,,,,,
374,8686097,5853,50,4.30,0.10,-0.21,0.08,5875,125,4.17,0.28,-0.10,0.10,,,,,,,,,,,,
375,12356617,5830,50,4.24,0.10,0.31,0.08,5750,189,3.67,0.31,0.20,0.12,,,,,,,,,,,,
376,12643589,,,,,,,6344,173,3.46,0.49,0.15,0.11,,,,,,,,,,,,
377,3323887,5781,50,4.53,0.10,0.07,0.08,5656,197,4.29,0.35,0.15,0.16,5839,64,4.58,0.10,0.07,0.10,5882,75,4.37,0.15,0.04,0.10
379,2446113,,,,,,,,,,,,,,,,,,,,,,,,
381,3230578,,,,,,,6188,298,3.17,0.53,-0.20,0.25,,,,,,,,,,,,
384,3353050,6037,50,3.76,0.10,-0.05,0.08,,,,,,,,,,,,,6105,75,4.15,0.15,0.02,0.10
385,3446746,,,,,,,5375,82,4.58,0.08,0.30,0.12,,,,,,,,,,,,
386,3656121,,,,,,,5875,125,4.42,0.15,0.00,0.16,,,,,,,,,,,,
387,3733628,,,,,,,,,,,,,,,,,,,,,,,,
388,3831053,,,,,,,5688,148,3.83,0.28,0.20,0.11,,,,,,,,,,,,
389,3847708,,,,,,,,,,,,,,,,,,,5222,75,4.38,0.15,0.30,0.10
391,3858804,,,,,,,,,,,,,,,,,,,5174,75,4.27,0.15,0.07,0.10
392,3942670,,,,,,,,,,,,,,,,,,,,,,,,
393,3964109,6157,77,4.33,0.13,-0.01,0.08,,,,,,,,,,,,,,,,,,
394,4159347,,,,,,,,,,,,,,,,,,,,,,,,
395,4165960,,,,,,,5125,375,3.67,0.31,0.10,0.29,,,,,,,,,,,,
397,4376644,,,,,,,5250,341,2.75,0.48,0.20,0.20,,,,,,,6096,75,4.36,0.15,-0.04,0.10
398,9946525,,,,,,,,,,,,,,,,,,,5225,75,4.53,0.15,0.24,0.10
399,7289157,,,,,,,,,,,,,6109,64,4.37,0.10,-0.06,0.10,,,,,,
401,3217264,,,,,,,,,,,,,,,,,,,,,,,,
403,4247092,,,,,,,,,,,,,,,,,,,,,,,,
406,5035972,,,,,,,,,,,,,,,,,,,5900,75,4.33,0.15,0.22,0.10
408,5351250,,,,,,,5438,240,4.50,0.22,0.30,0.12,,,,,,,,,,,,
409,5444548,,,,,,,,,,,,,,,,,,,,,,,,
414,5872150,,,,,,,5812,162,4.42,0.20,0.20,0.12,,,,,,,,,,,,
415,6289650,,,,,,,,,,,,,,,,,,,,,,,,
416,6508221,5191,50,4.72,0.10,-0.16,0.08,,,,,,,5058,64,4.61,0.10,-0.23,0.10,,,,,,
421,9115800,,,,,,,,,,,,,,,,,,,,,,,,
427,10189546,,,,,,,,,,,,,,,,,,,5308,75,4.36,0.15,0.13,0.10
430,10717241,,,,,,,,,,,,,,,,,,,,,,,,
431,10843590,,,,,,,,,,,,,,,,,,,,,,,,
433,10937029,5233,50,4.54,0.10,0.29,0.08,,,,,,,5167,64,4.42,0.10,0.09,0.10,5097,75,4.30,0.15,0.09,0.10
435,11709124,,,,,,,,,,,,,,,,,,,,,,,,
438,12302530,,,,,,,,,,,,,,,,, ,,,,,,,
439,12470954,,,,,,,,,,,,,,,,,,,,,,,,
440,2438264,,,,,,,,,,,,,,,,,,,,,,,,
442,3745690,,,,,,,5875,125,4.50,0.13,-0.10,0.10,,,,,,,,,,,,
444,3847138,,,,,,,,,,,,,,,,,,,,,,,,
446,4633570,,,,,,,4438,199,4.00,0.43,0.10,0.19,,,,,,,,,,,,
448,5640085,,,,,,,4625,157,4.33,0.31,0.30,0.12,,,,, ,,,,,,,
449,5779852,,,,,,,,,,,,,,,,,,,,,,,,
456,7269974,,,,,,,,,,,,,,,,,,,5538,75,4.33,0.15,0.18,0.10
457,7440748,,,,,,,,,,,,,,,,,,,,,,,,
458,7504328,,,,,,,,,,,,,4975,64,2.21,0.10,0.00,0.10,,,,,,
459,7977197,,,,,,,,,,,,,,,,,,,,,,,,
460,8043638,,,,,,,,,,,,,,,,,,,5433,75,4.30,0.15,0.30,0.10
463,8845205,,,,,,,4062,210,2.58,0.52,-0.10,0.22,,,,,,,,,,,,
464,8890783,,,,,,,5469,156,4.21,0.30,0.05,0.11,,,,,,,,,,,,
465,8891318,,,,,,,,,,,,,,,,,,,,,,,,
466,9008220,,,,,,,,,,,,,5950,64,4.13,0.10,-0.05,0.10,,,,,,
471,10019643,,,,,,,,,,,,,,,,,,,5390,75,4.31,0.15,0.07,0.10
474,10460984,,,,,,,,,,,,,,,,,,,5812,75,4.27,0.15,-0.02,0.10
475,10577994,,,,,,,5075,65,4.62,0.12,-0.28,0.09,,,,,,,,,,,,
476,10599206,,,,,,,,,,,,,,,,,,,4766,75,4.28,0.15,-0.30,0.10
479,11015323,,,,,,,,,,,,,,,,,,,,,,,,
481,11192998,,,,,,,4968,197,4.21,0.27,0.00,0.10,,,,,,,,,,,,
486,12404305,,,,,,,,,,,,,,,,,,,,,,,,
490,3239945,,,,,,,,,,,,,,,,,,,,,,,,
492,3559935,,,,,,,5262,56,4.33,0.17,0.24,0.06,,,,,,,,,,,,
494,3966801,,,,,,,,,,,,,,,,,,,,,,,,
495,4049108,,,,,,,4938,290,3.42,0.45,-0.20,0.20,,,,,,,,,,,,
497,4757437,,,,,,,,,,,,,,,,,,,5947,75,4.31,0.15,0.12,0.10
498,4833135,,,,,,,,,,,,,,,,,,,6157,75,4.34,0.15,-0.20,0.10
500,4852528,,,,,,,4688,91,4.58,0.15,-0.20,0.12,,,,,,,,,,,,
501,4951877,,,,,,,,,,,,,,,,,,,5773,75,4.33,0.15,0.08,0.10
504,5461440,,,,,,,5538,94,4.38,0.14,-0.46,0.12,,,,,,,,,,,,
505,5689351,,,,,,,,,,,,,,,,,,,,,,,,
508,6266741,,,,,,,5500,164,4.50,0.32,0.40,0.10,,,,,,,5541,75,4.39,0.15,0.30,0.10
509,6381846,,,,,,,5175,105,4.21,0.25,0.18,0.14,5565,64,4.63,0.10,0.09,0.10,5455,75,4.45,0.15,0.16,0.10
510,6422155,,,,,,,5562,148,4.58,0.20,0.50,0.15,,,,,,,,,,,,
511,6451936,,,,,,,,,,,,,,,,,,,,,,,,
517,8015907,,,,,,,5462,107,4.50,0.13,0.26,0.08,,,,,,,,,,,,
518,8017703,4857,50,4.61,0.10,-0.51,0.08,4750,63,4.12,0.20,-0.70,0.09,4756,64,4.53,0.10,-0.64,0.10,,,,,,
519,8022244,,,,,,,,,,,,,,,,,,,,,,,,
520,8037145,,,,,,,,,,,,,,,,,,,4964,75,4.43,0.15,0.08,0.10
523,8806123,,,,,,,,,,,,,,,,,,,5767,75,4.43,0.15,-0.03,0.10
528,9941859,,,,,,,,,,,,,,,,,,,5377,75,4.29,0.15,-0.00,0.10
530,10266615,,,,,,,5312,162,4.33,0.11,-0.20,0.12,,,,,,,,,,,,
531,10395543,,,,,,,4375,125,4.42,0.30,0.00,0.16,,,,,,,,,,,,
534,10554999,,,,,,,5188,132,4.17,0.17,0.20,0.12,,,,,,,,,,,,
536,10965008,,,,,,,5125,183,3.83,0.38,0.10,0.19,,,,,,,5506,75,4.29,0.15,0.15,0.10
537,11073351,,,,,,,,,,,,,,,,,,,5832,75,4.36,0.15,0.12,0.10
543,11823054,,,,,,,,,,,,,,,,,,,5038,75,4.32,0.15,-0.05,0.10
546,12058931,,,,,,,,,,,,,,,,,,,,,,,,
547,12116489,,,,,,,,,,,,,,,,,,,5108,75,4.30,0.15,0.24,0.10
548,12600735,,,,,,,,,,,,,,,,,,,6011,75,4.35,0.15,-0.06,0.10
550,4165473,,,,,,,5500,134,4.50,0.13,0.20,0.12,,,,,,,,,,,,
551,4270253,,,,,,,,,,,,,,,,,,,5578,75,4.26,0.15,0.09,0.10
555,5709725,,,,,,,5188,91,4.42,0.33,0.00,0.15,,,,,,,5220,75,4.43,0.15,0.11,0.10
561,6665695,,,,,,,5088,48,4.50,0.14,-0.02,0.10,,,,,,,4997,75,4.27,0.15,-0.03,0.10
563,6707833,,,,,,,,,,,,,,,,,,,5770,75,4.18,0.15,0.00,0.10
564,6786037,,,,,,,,,,,,,5845,64,4.04,0.10,0.27,0.10,5755,75,4.26,0.15,0.27,0.10
566,7119481,,,,,,,5625,96,4.33,0.11,0.16,0.07,,,,,,,,,,,,
567,7445445,,,,,,,5500,94,4.25,0.11,0.00,0.15,,,,,,,,,,,,
568,7595157,,,,,,,,,,,,,,,,,,,5295,75,4.32,0.15,0.01,0.10
569,8008206,,,,,,,,,,,,,,,,,,,4983,75,4.54,0.15,-0.13,0.10
570,8106610,,,,,,,,,,,,,,,,,,,,,,,,
571,8120608,,,,,,,,,,,,,,,,,,,,,,,,
572,8193178,,,,,,,,,,,,,,,,,,,5854,75,4.06,0.15,-0.04,0.10
573,8344004,,,,,,,,,,,,,,,,,,,5622,75,4.35,0.15,0.07,0.10
574,8355239,,,,,,,,,,,,,,,,,,,4956,75,4.43,0.15,-0.03,0.10
577,8558011,,,,,,,,,,,,,,,,,,,,,,,,
579,8616637,,,,,,,4562,274,2.00,0.68,0.00,0.32,,,,,,,,,,,,
581,8822216,,,,,,,5156,141,3.67,0.23,0.20,0.11,,,,,,,,,,,,
582,9020160,,,,,,,,,,,,,,,,,,,5101,75,4.47,0.15,0.09,0.10
583,9076513,,,,,,,,,,,,,,,,,,,5571,75,4.18,0.15,0.17,0.10
584,9146018,,,,,,,5500,164,4.67,0.33,0.40,0.10,,,,,,,,,,,,
588,9631762,,,,,,,4625,82,4.25,0.31,-0.50,0.11,,,,,,,,,,,,
590,9782691,,,,,,,,,,,,,,,,,,,5881,75,4.15,0.15,-0.02,0.10
591,9886221,,,,,,,,,,,,,,,,,,,5497,75,4.23,0.15,0.19,0.10
596,10388286,,,,,,,,,,,,,,,,,,,,,,,,
597,10600261,,,,,,,,,,,,,,,,,,,5565,75,4.12,0.15,-0.03,0.10
598,10656823,,,,,,,5250,189,4.67,0.17,0.20,0.12,,,,,,,,,,,,
600,10718726,,,,,,,,,,,,,5762,64,4.28,0.10,-0.10,0.10,,,,,,
601,10973664,,,,,,,,,,,,,,,,,,,,,,,,
607,5441980,,,,,,,,,,,,,,,,,,,,,,,,
610,5686174,,,,,,,4312,132,3.92,0.66,0.00,0.27,,,,,,,,,,,,
611,6309763,,,,,,,,,,,,,,,,,,,,,,,,
612,6587002,,,,,,,4688,130,3.21,0.39,0.30,0.13,,,,,,,,,,,,
620,11773022,,,,,,,5500,94,4.33,0.17,0.10,0.10,,,,,,,,,,,,
622,12417486,,,,,,,,,,,,,,,,,,,,,,,,
623,12068975,5959,50,4.24,0.10,-0.42,0.08,,,,,,,,,,,,,,,,,,
624,3541946,5574,50,4.47,0.10,0.07,0.08,5500,94,4.33,0.17,0.10,0.10,,,,,,,,,,,,
625,4449034,,,,,,,5875,310,3.42,0.52,0.20,0.12,,,,,,,,,,,,
626,4478168,6059,61,4.29,0.11,-0.14,0.08,,,,,,,,,,,,,,,,,,
627,4563268,5605,107,4.53,0.17,0.17,0.10,,,,,,,,,,,,,,,,,,
628,4644604,,,,,,,,,,,,,,,,,,,,,,,,
629,4656049,,,,,,,,,,,,,,,,,,,,,,,,
631,4742414,,,,,,,,,,,,,,,,,,,,,,,,
632,4827723,5406,50,4.56,0.10,0.05,0.08,,,,,,,,,,,,,,,,,,
633,4841374,,,,,,,5750,134,4.08,0.08,-0.30,0.20,,,,,,,,,,,,
635,5020319,6020,60,4.39,0.11,0.01,0.08,,,,,,,,,,,,,,,,,,
636,5090690,,,,,,,,,,,,,,,,,,,6606,75,4.68,0.15,-0.11,0.10
638,5113822,5747,50,4.57,0.10,-0.05,0.08,5625,183,4.33,0.17,-0.10,0.10,,,,,,,,,,,,
639,5120087,6149,59,4.27,0.10,0.35,0.08,6125,82,4.25,0.17,0.10,0.10,,,,,,,,,,,,
640,5121511,5325,50,4.55,0.10,0.21,0.08,,,,,,,,,,,,,,,,,,
641,5131180,,,,,,,,,,,,,,,,,,,,,,,,
643,5309353,,,,,,,,,,,,,,,,,,,,,,,,
644,5356593,,,,,,,,,,,,,,,,,,,5731,75,4.29,0.15,-0.03,0.10
645,5374854,5869,65,4.23,0.11,-0.04,0.08,5781,211,4.21,0.10,0.10,0.18,,,,,,,,,,,,
646,5384802,,,,,,,5895,288,3.32,0.51,-0.01,0.18,,,,, ,,,,,,,
647,5531694,6004,84,4.13,0.14,-0.31,0.08,5532,273,3.38,0.39,-0.15,0.14,,,,,,,,,,,,
649,5613330,6179,52,4.19,0.10,0.44,0.08,5750,231,3.75,0.34,-0.10,0.29,,,,,,,6036,75,4.14,0.15,0.12,0.10
650,5786676,5050,95,4.01,0.16,0.22,0.09,,,,,,,,,,,,,5055,75,4.47,0.15,0.02,0.10
652,5796675,,,,,,,,,,,,,,,,,,,,,,,,
653,5893123,,,,,,,,,,,,,,,,,,,,,,,,
654,5941160,,,,,,,,,,,,,,,,,,,,,,,,
655,5966154,6025,56,4.36,0.10,0.23,0.08,,,,,,,,,,,,,,,,,,
657,6020753,,,,,,,4719,115,4.58,0.20,-0.25,0.12,,,,,,,,,,,,
658,6062088,,,,,,,5406,238,4.25,0.22,0.10,0.22,,,,,,,,,,,,
659,6125481,5457,113,3.63,0.18,0.42,0.10,,,,,,,,,,,,,,,,,,
660,6267535,5460,50,4.14,0.10,0.08,0.08,5125,245,3.75,0.34,0.10,0.19,,,,,,,,,,,,
661,6347299,,,,,,,5812,210,4.58,0.20,0.10,0.19,,,,,,,,,,,,
662,6365156,5838,68,4.25,0.12,0.30,0.08,,,,,,,,,,,,,,,,,,
663,6425957,,,,,,,4225,92,4.21,0.21,-0.55,0.13,,,,,,,,,,,,
664,6442340,,,,,,,,,,,,,,,,,,,,,,,,
665,6685609,,,,,,,,,,,,,,,,,,,,,,,,
666,6707835,5633,52,4.50,0.10,0.27,0.08,5500,116,4.17,0.21,0.10,0.10,,,,,,,,,,,,
670,7033671,,,,,,,,,,,,,,,,,,,,,,,,
671,7040629,5963,70,4.17,0.12,0.19,0.08,,,,,,,,,,,,,6041,75,4.33,0.15,0.03,0.10
672,7115785,,,,,,,5406,93,4.33,0.13,0.05,0.11,,,,,,,,,,,,
673,7124613,,,,,,,,,,,,,,,,,,,,,,,,
674,7277317,5094,50,4.03,0.10,0.34,0.08,,,,,,,,,,,,,,,,,,
676,7447200,,,,,,,4625,103,4.42,0.16,-0.05,0.18,,,,,,,,,,,,
677,7466863,,,,,,,5688,210,3.92,0.42,-0.30,0.12,,,,,,,,,,,,
678,7509886,5290,50,4.71,0.10,0.18,0.08,,,,,,,,,,,,,,,,,,
679,7515212,5853,83,4.24,0.14,0.24,0.08,,,,,,,,,,,,,,,,,,
680,7529266,,,,,,,,,,,,,,,,,,,6116,75,4.14,0.15,0.07,0.10
681,7598128,,,,,,,6062,258,4.00,0.26,0.00,0.22,,,,,,,6118,75,4.03,0.15,0.01,0.10
682,7619236,5566,50,4.27,0.10,0.34,0.08,,,,,,,,,,,,,,,,,,
683,7630229,5797,50,4.40,0.10,0.14,0.08,,,,,,,,,,,,,,,,,,
684,7730747,,,,,,,,,,,,,,,,,,,,,,,,
685,7764367,,,,,,,,,,,,,,,,,,,,,,,,
686,7906882,5593,91,4.42,0.15,0.06,0.09,,,,,,,,,,,,,,,,,,
687,7976520,,,,,,,5750,68,4.04,0.24,0.24,0.09,,,,,,,,,,,,
688,8161561,,,,,,,6188,210,4.00,0.37,-0.10,0.24,,,,,,,,,,,,
689,8361905,,,,,,,,,,,,,,,,,,,,,,,,
691,8480285,,,,,,,,,,,,,,,,,,,,,,,,
692,8557374,5744,50,4.48,0.10,0.34,0.08,5563,181,4.00,0.27,0.20,0.11,,,,,,,5541,75,4.30,0.15,0.14,0.10
693,8738735,5998,71,4.45,0.12,0.17,0.08,,,,,,,,,,,,,,,,,,
694,8802165,5677,50,4.49,0.10,0.29,0.08,,,,,,,,,,,,,5578,75,4.35,0.15,0.13,0.10
695,8805348,5738,79,4.48,0.13,-0.27,0.08,,,,,,,,,,,,,,,,,,
696,8869680,,,,,,,,,,,,,,,,,,,,,,,,
697,8878187,5824,50,4.15,0.10,0.16,0.08,,,,,,,,,,,,,,,,,,
698,8891278,,,,,,,,,,,,,,,,,,,,,,,,
699,8908102,,,,,,,5812,248,3.50,0.37,0.25,0.12,,,,,,,,,,,,
700,8962094,5688,65,4.60,0.11,-0.18,0.08,,,,,,,,,,,,,,,,,,
701,9002278,4963,50,4.69,0.10,-0.29,0.08,4887,62,4.33,0.26,-0.38,0.08,4903,64,4.74,0.10,-0.38,0.10,,,,,,
703,9162741,,,,,,,,,,,,,,,,,,,,,,,,
704,9266431,,,,,,,,,,,,,,,,,,,,,,,,
707,9458613,,,,,,,5812,188,3.92,0.30,0.10,0.19,,,,,,,,,,,,
708,9530945,,,,,,,5469,316,3.17,0.40,0.05,0.22,,,,,,,,,,,,
709,9578686,5378,50,4.51,0.10,-0.15,0.08,,,,,,,,,,,,,5330,75,4.39,0.15,-0.18,0.10
710,9590976,,,,,,,,,,,,,,,,,,,,,,,,
711,9597345,,,,,,,5562,175,4.25,0.31,0.40,0.10,,,,,,,5502,75,4.39,0.15,0.30,0.10
712,9640976,,,,,,,,,,,,,,,,,,,5502,75,4.55,0.15,0.02,0.10
714,9702072,5330,50,4.57,0.10,0.32,0.08,,,,,,,,,,,,,,,,,,
716,9846348,,,,,,,,,,,,,,,,,,,,,,,,
717,9873254,,,,,,,5531,141,4.33,0.14,0.35,0.11,,,,,,,5523,75,4.27,0.15,0.26,0.10
718,9884104,,,,,,,5812,188,4.46,0.16,0.40,0.10,,,,,,,,,,,,
719,9950612,,,,,,,,,,,,,,,,,,,,,,,,
720,9963524,,,,,,,,,,,,,,,,,,,,,,,,
721,9964801,,,,,,,5718,152,3.79,0.21,0.15,0.14,,,,,,,,,,,,
722,9965439,6094,70,4.28,0.12,-0.08,0.08,,,,,,,,,,,,,,,,,,
723,10002866,,,,,,,,,,,,,,,,,,,,,,,,
730,10227020,,,,,,,,,,,,,5821,64,4.07,0.10,0.06,0.10,5813,75,4.27,0.15,0.15,0.10
732,10265898,,,,,,,,,,,,,,,,,,,,,,,,
733,10271806,,,,,,,,,,,,,,,,,,,5101,75,4.46,0.15,-0.03,0.10
734,10272442,,,,,,,,,,,,,,,,,,,,,,,,
736,10340423,,,,,,,,,,,,,,,,,,,,,,,,
738,10358759,,,,,,,,,,,,,,,,,,,5498,75,4.58,0.15,-0.23,0.10
739,10386984,,,,,,,,,,,,,,,,,,,,,,,,
749,10601284,,,,,,,,,,,,,,,,,,,5187,75,4.38,0.15,0.10,0.10
750,10662202,,,,,,,,,,,,,,,,,,,4943,75,4.40,0.15,-0.02,0.10
752,10797460,,,,,,,,,,,,,,,,,,,5458,75,4.47,0.15,0.12,0.10
756,10872983,,,,,,,4938,220,2.67,0.33,0.40,0.10,,,,,,,,,,,,
757,10910878,,,,,,,4625,157,4.00,0.32,0.00,0.16,,,,,,,5025,75,4.46,0.15,0.11,0.10
759,11018648,,,,,,,,,,,,,,,,,,,,,,,,
760,11138155,,,,,,,,,,,,,5713,64,4.35,0.10,-0.00,0.10,,,,,,
767,11414511,,,,,,,5500,164,4.42,0.33,0.40,0.10,,,,,,,5531,75,4.45,0.15,0.20,0.10
771,11465813,,,,,,,,,,,,,5638,64,4.35,0.10,0.04,0.10,,,,,,
773,11507101,,,,,,,,,,,,,,,,,,,5480,75,4.37,0.15,0.10,0.10
775,11754553,,,,,,,4188,162,3.79,0.63,0.00,0.27,,,,,,,,,,,,
780,11918099,,,,,,,,,,,,,,,,,,,5007,75,4.60,0.15,0.10,0.10
781,11923270,,,,,,,,,,,,,,,,,,,,,,,,
784,12066335,,,,,,,,,,,,,,,,,,,,,,,,
787,12366084,,,,,,,,,,,,,,,,,,,5718,75,4.43,0.15,0.30,0.10
794,2713049,,,,,,,5375,82,4.17,0.11,0.00,0.15,,,,,,,5523,75,4.35,0.15,-0.04,0.10
800,3342970,,,,,,,,,,,,,,,,,,,,,,,,
801,3351888,,,,,,,5625,125,4.50,0.18,0.50,0.15,,,,,,,5541,75,4.32,0.15,0.30,0.10
806,3832474,,,,,,,5188,210,4.33,0.11,0.20,0.20,5453,64,4.71,0.10,0.06,0.10,5285,75,4.34,0.15,0.11,0.10
812,4139816,,,,,,,,,,,,,,,,, ,,,,,,,
817,4725681,,,,,,,,,,,,,,,,,,,,,,,,
818,4913852,,,,,,,,,,,,,,,,,,,,,,,,
824,5164255,,,,,,,,,,,,,,,,,,,4977,75,4.36,0.15,0.04,0.10
825,5252423,,,,,,,,,,,,,,,,,,,,,,,,
829,5358241,,,,,,,5188,249,2.67,0.56,0.00,0.16,,,,,,,5780,75,4.40,0.15,0.03,0.10
830,5358624,,,,,,,5188,91,4.50,0.13,0.40,0.10,,,,,,,,,,,,
834,5436502,,,,,,,,,,,,,,,,,,,5665,75,4.11,0.15,0.21,0.10
835,5456651,4959,50,4.64,0.10,0.15,0.08,,,,,,,4919,64,4.59,0.10,0.10,0.10,,,,,,
837,5531576,,,,,,,,,,,,,,,,,,,4754,75,4.39,0.15,0.20,0.10
838,5534814,,,,,,,5050,250,2.15,0.41,0.10,0.14,,,,,,,,,,,,
840,5651104,,,,,,,,,,,,,,,,,,,5237,75,4.56,0.15,0.19,0.10
841,5792202,,,,,,,4250,211,2.54,0.59,0.10,0.29,5307,64,4.75,0.10,-0.01,0.10,5036,75,4.23,0.15,0.06,0.10
842,5794379,,,,,,,,,,,,,,,,,,,,,,,,
844,6022556,,,,,,,,,,,,,,,,,,,5726,75,4.46,0.15,-0.01,0.10
847,6191521,,,,,,,,,,,,,,,,,,,5512,75,4.22,0.15,0.20,0.10
853,6428700,,,,,,,,,,,,,,,,,,,,,,,,
854,6435936,,,,,,,,,,,,,,,,, ,,,,,,,
857,6587280,,,,,,,,,,,,,,,,,,,,,,,,
861,6685526,,,,,,,5088,35,4.54,0.10,-0.22,0.06,,,,,,,5263,75,4.67,0.15,-0.12,0.10
864,6849310,,,,,,,,,,,,,,,,,,,5525,75,4.48,0.15,0.09,0.10
865,6862328,,,,,,,,,,,,,,,,,,,5504,75,4.40,0.15,0.04,0.10
868,6867155,,,,,,,,,,,,,,,,, ,,,,,,,
869,6948054,,,,,,,4750,164,3.50,0.48,0.00,0.16,,,,,,,,,,,,
870,6949607,,,,,,,,,,,,,,,,,,,,,,,,
872,7109675,,,,,,,,,,,,,,,,,,,,,,,,
873,7118364,,,,,,,,,,,,,,,,,,,5757,75,4.34,0.15,0.13,0.10
874,7134976,,,,,,,,,,,,,,,,,,,4978,75,4.47,0.15,0.17,0.10
877,7287995,,,,,,,4562,111,4.42,0.15,-0.40,0.15,,,,, ,,,,,,,
880,7366258,,,,,,,5312,162,4.42,0.33,0.20,0.20,,,,,,,,,,,,
881,7373451,,,,,,,4875,206,4.42,0.15,0.20,0.12,5087,64,4.70,0.10,-0.09,0.10,5012,75,4.46,0.15,0.06,0.10
884,7434875,,,,,,,4938,113,4.33,0.17,0.20,0.20,,,,,,,,,,,,
886,7455287,,,,,,,,,,,,,,,,, ,,,,,,,
889,757450,,,,,,,,,,,,,,,,,,,,,,,,
892,7678434,,,,,,,,,,,,,,,,,,,5105,75,4.31,0.15,-0.04,0.10
896,7825899,,,,,,,5188,91,4.25,0.11,0.10,0.10,5166,64,4.62,0.10,0.05,0.10,5328,75,4.55,0.15,0.15,0.10
897,7849854,,,,,,,,,,,,,,,,,,,5852,75,4.39,0.15,0.14,0.10
898,7870390,,,,,,,4250,164,2.92,0.52,0.10,0.19,,,,, ,,,,,,,
899,7907423,,,,,,,,,,,,,,,,,,,,,,,,
902,8018547,,,,,,,,,,,,,,,,, ,,,,,,,
904,8150320,,,,,,,4325,185,4.08,0.45,0.00,0.16,,,,,,,,,,,,
905,8180063,,,,,,,,,,,,,,,,,,,5875,75,4.30,0.15,0.01,0.10
906,8226994,,,,,,,,,,,,,,,,,,,5028,75,4.50,0.15,0.00,0.10
907,8247638,,,,,,,,,,,,,,,,,,,,,,,,
912,8505670,,,,,,,,,,,,,,,,,,,,,,,,
918,8672910,,,,,,,,,,,,,,,,,,,5232,75,4.46,0.15,0.17,0.10
921,8689373,,,,,,,,,,,,,,,,,,,,,,,,
928,9140402,,,,,,,5125,247,3.37,0.38,0.17,0.13,,,,,,,,,,,,
934,9334289,,,,,,,,,,,,,,,,,,,5559,75,4.36,0.15,-0.03,0.10
935,9347899,,,,,,,,,,,,,,,,,,,6106,75,4.13,0.15,0.02,0.10
936,9388479,,,,,,,,,,,,,,,,,,,,,,,,
938,9415172,,,,,,,,,,,,,,,,,,,5332,75,4.32,0.15,0.30,0.10
939,9466668,,,,,,,5625,157,4.67,0.11,0.20,0.12,,,,,,,5541,75,4.46,0.15,0.18,0.10
941,9480189,,,,,,,5062,148,4.67,0.17,0.40,0.10,,,,,,,,,,,,
943,9513865,,,,,,,,,,,,,,,,,,,5046,75,4.35,0.15,0.19,0.10
945,9605514,,,,,,,,,,,,,,,,,,,,,,,,
947,9710326,,,,,,,,,,,,,,,,, ,,,,,,,
952,9787239,,,,,,,3938,175,3.17,0.69,-0.50,0.32,,,,,,,,,,,,
954,9823457,,,,,,,,,,,,,,,,,,,,,,,,
958,1026957,,,,,,,4950,60,4.58,0.14,-0.20,0.05,,,,,,,,,,,,
959,10002261,,,,,,,,,,,,,,,,,,,,,,,,
961,8561063,,,,,,,,,,,,,,,,,,,,,,,,
962,8846163,,,,,,,,,,,,,,,,,,,,,,,,
964,10657664,,,,,,,,,,,,,,,,,,,,,,,,
968,3560301,,,,,,,,,,,,,,,,,,,,,,,,
969,4044005,,,,,,,,,,,,,,,,,,,,,,,,
970,11502218,,,,,,,,,,,,,,,,,,,,,,,,
971,11180361,,,,,,,,,,,,,,,,,,,,,,,,
972,11013201,,,,,,,7125,409,3.33,0.56,0.10,0.29,,,,, ,,,,,,,
974,9414417,6145,50,3.76,0.10,-0.25,0.08,,,,,,,,,,,,,,,,,,
975,3632418,6123,50,3.86,0.10,-0.20,0.08,,,,,,,6175,64,4.06,0.10,-0.09,0.10,,,,,,
976,3441784,,,,,,,,,,,,,,,,,,,,,,,,
977,11192141,,,,,,,,,,,,,,,,,,,,,,,,
978,11494130,,,,,,,,,,,,,,,,,,,,,,,,
979,5648449,,,,,,,,,,,,,,,,,,,,,,,,
981,8607720,,,,,,,,,,,,,,,,,,,,,,,,
984,1161345,5322,50,4.62,0.10,0.15,0.08,,,,,,,,,,,,,,,,,,
986,2854698,,,,,,,5166,209,4.50,0.29,0.37,0.11,,,,,,,,,,,,
987,7295235,5512,49,4.61,0.10,0.11,0.08,,,,,,,,,,,,,,,,,,
988,2302548,,,,,,,5062,63,4.50,0.13,0.00,0.11,,,,,,,,,,,,
991,10154388,,,,,,,5500,164,4.42,0.33,-0.10,0.10,,,,,,,,,,,,
992,1432789,,,,,,,,,,,,,,,,,,,5783,75,4.28,0.15,0.15,0.10
993,1718189,,,,,,,4812,282,3.00,0.26,0.00,0.27,,,,,,,,,,,,
994,1431122,,,,,,,,,,,,,,,,,,,5295,75,4.32,0.15,0.23,0.10
998,1432214,,,,,,,,,,,,,,,,,,,5804,75,4.15,0.15,0.11,0.10
1001,1871056,6205,50,3.98,0.10,0.24,0.08,6338,108,4.25,0.09,0.28,0.10,,,,,,,,,,,,
1002,1865042,5403,51,4.38,0.10,0.21,0.08,5382,148,4.25,0.24,0.06,0.10,,,,,,,,,,,,
1010,1027438,,,,,,,,,,,,,,,,,,,,,,,,
1015,8158127,,,,,,,6188,298,4.08,0.27,0.30,0.12,,,,,,,5898,75,4.00,0.15,-0.02,0.10
1017,8174625,,,,,,,5438,63,4.92,0.08,-0.10,0.10,,,,,,,,,,,,
1019,8179973,,,,,,,4931,41,3.38,0.10,-0.10,0.06,5024,64,3.48,0.10,0.12,0.10,,,,,,
1020,2309719,,,,,,,,,,,,,,,,,,,,,,,,
1024,2715135,,,,,,,4312,132,4.50,0.18,-0.50,0.16,,,,,,,,,,,,
1026,1996399,,,,,,,3812,162,2.50,0.61,-0.30,0.30,,,,,,,,,,,,
1032,2162635,,,,,,,,,,,,,,,,,,,5009,75,4.18,0.15,0.14,0.10
1050,5809890,,,,,,,5088,48,4.50,0.11,0.00,0.07,,,,,,,,,,,,
1052,5956342,,,,,,,,,,,,,,,,,,,5931,75,4.27,0.15,-0.01,0.10
1053,5956656,,,,,,,,,,,,,,,,,,,5553,75,4.32,0.15,0.23,0.10
1054,6032981,,,,,,,5312,170,2.78,0.54,-0.67,0.12,,,,,,,,,,,,
1059,6060203,,,,,,,,,,,,,,,,,,,5365,75,4.37,0.15,0.08,0.10
1060,5880320,,,,,,,4625,206,1.00,0.29,0.10,0.29,,,,,,,,,,,,
1061,6037187,,,,,,,5812,210,4.42,0.30,0.20,0.12,,,,,,,,,,,,
1067,8246781,,,,,,,,,,,,,,,,,,,6031,75,4.24,0.15,-0.11,0.10
1069,8222813,,,,,,,5125,82,4.08,0.27,0.20,0.12,,,,,,,5076,75,4.42,0.15,0.19,0.10
1070,8240904,,,,,,,,,,,,,,,,,,,5535,75,4.19,0.15,0.11,0.10
1078,10166274,,,,,,,,,,,,,,,,, ,,,,,,,
1082,10141900,,,,,,,,,,,,,,,,,,,4988,75,4.28,0.15,-0.03,0.10
1085,10118816,,,,,,,,,,,,,,,,,,,,,,,,
1086,10122255,,,,,,,5625,183,4.17,0.28,0.20,0.12,,,,,,,,,,,,
1089,3247268,,,,,,,5562,148,4.08,0.24,0.00,0.22,,,,,,,5744,75,4.34,0.15,0.11,0.10
1096,3230491,,,,,,,,,,,,,,,,,,,5520,75,4.69,0.15,-0.11,0.10
1099,2853093,,,,,,,,,,,,,,,,,,,5779,75,4.29,0.15,0.20,0.10
1102,3231341,,,,,,,,,,,,,,,,,,,5897,75,4.05,0.15,-0.04,0.10
1106,3240158,,,,,,,,,,,,,,,,,,,6047,75,4.36,0.15,0.00,0.10
1108,3218908,,,,,,,5344,170,3.88,0.30,0.30,0.11,,,,,,,,,,,,
1110,2837111,,,,,,,5700,65,4.12,0.09,0.20,0.06,,,,,,,,,,,,
1112,3109930,,,,,,,5688,162,3.92,0.30,0.10,0.10,,,,,,,,,,,,
1113,2854914,5958,50,4.29,0.10,0.06,0.08,6062,148,4.08,0.08,0.00,0.16,,,,,,,,,,,,
1115,3116412,,,,,,,5688,188,4.00,0.37,0.00,0.16,,,,,,,,,,,,
1116,2849805,5754,50,4.44,0.10,0.06,0.08,,,,,,,,,,,,,,,,,,
1117,3114811,6349,77,3.72,0.13,-0.11,0.08,,,,,,,,,,,,,,,,,,
1118,2853446,,,,,,,,,,,,,,,,,,,,,,,,
1120,6307537,,,,,,,,,,,,,4945,64,3.48,0.10,0.09,0.10,,,,,,
1121,6359798,,,,,,,,,,,,,,,,,,,,,,,,
1126,6307521,,,,,,,,,,,,,5306,64,4.42,0.10,-0.04,0.10,5325,75,4.32,0.15,0.16,0.10
1127,6359320,,,,,,,,,,,,,,,,,,,,,,,,
1128,6362874,,,,,,,5425,65,4.46,0.12,-0.14,0.07,,,,,,,,,,,,
1137,8332986,,,,,,,,,,,,,,,,,,,,,,,,
1145,8313667,,,,,,,5750,164,4.33,0.11,0.10,0.10,,,,,,,,,,,,
1148,8410727,,,,,,,,,,,,,,,,,,,,,,,,
1149,8349405,,,,,,,,,,,,,,,,,,,4986,75,4.06,0.15,-0.12,0.10
1150,8278371,5719,49,4.40,0.10,0.09,0.08,5344,156,3.58,0.25,0.15,0.12,,,,,,,,,,,,
1151,8280511,,,,,,,5562,175,4.38,0.32,-0.15,0.16,,,,,,,,,,,,
1152,10287248,,,,,,,4062,148,3.83,0.60,0.30,0.12,,,,,,,,,,,,
1161,10426656,,,,,,,,,,,,,,,,,,,5331,75,4.36,0.15,-0.00,0.10
1162,10528068,5746,50,4.34,0.10,-0.28,0.08,,,,,,,,,,,,,,,,,,
1163,10468940,,,,,,,,,,,,,,,,,,,5355,75,4.38,0.15,-0.06,0.10
1164,10341831,,,,,,,,,,,,,,,,,,,,,,,,
1165,10337517,,,,,,,,,,,,,,,,,,,,,,,,
1168,10460629,,,,,,,4812,249,2.50,0.43,0.10,0.19,,,,,,,,,,,,
1169,10319385,5631,50,4.51,0.10,0.36,0.08,,,,,,,,,,,,,,,,,,
1170,10482160,,,,,,,5438,175,4.00,0.34,-0.20,0.12,,,,,,,,,,,,
1174,10287723,,,,,,,,,,,,,,,,,,,,,,,,
1175,10350571,5673,50,4.10,0.10,0.09,0.08,5688,266,3.92,0.20,0.40,0.10,,,,,,,,,,,,
1187,3848972,,,,,,,5250,267,4.58,0.20,0.10,0.24,,,,,,,,,,,,
1196,3348082,,,,,,,,,,,,,,,,,,,5567,75,4.07,0.15,-0.06,0.10
1198,3447722,,,,,,,,,,,,,,,,,,,6125,75,4.15,0.15,0.06,0.10
1199,3859079,,,,,,,,,,,,,,,,,,,,,,,,
1203,3962243,,,,,,,,,,,,,,,,,,,5782,75,4.47,0.15,-0.22,0.10
1205,3869014,,,,,,,5688,230,3.67,0.21,0.00,0.16,,,,,,,,,,,,
1206,3756801,5881,66,4.20,0.11,0.34,0.08,5875,227,3.25,0.44,0.10,0.19,,,,,,,,,,,,
1208,3962440,6343,91,4.28,0.15,0.13,0.08,,,,,,,,,,,,,6404,75,4.35,0.15,-0.03,0.10
1209,3534076,,,,,,,,,,,,,5819,64,4.44,0.10,0.01,0.10,,,,,,
1210,3962357,,,,,,,5188,188,2.33,0.21,0.40,0.10,,,,,,,6136,75,4.17,0.15,0.10,0.10
1212,3749134,,,,,,,,,,,,,,,,,,,5733,75,4.34,0.15,0.10,0.10
1214,3660924,,,,,,,5188,210,4.25,0.11,-0.10,0.10,,,,,,,,,,,,
1215,3939150,5969,50,3.98,0.10,0.04,0.08,6312,111,4.17,0.20,0.24,0.08,,,,,,,,,,,,
1216,3839488,5798,75,4.20,0.13,0.39,0.08,6000,156,3.92,0.20,-0.20,0.12,,,,,,,,,,,,
1218,3442055,,,,,,,5812,132,4.67,0.11,-0.10,0.10,,,,,,,,,,,,
1219,3440861,,,,,,,4750,164,4.33,0.11,0.40,0.10,,,,,,,4946,75,4.46,0.15,0.10,0.10
1220,4043190,5428,59,4.10,0.10,0.16,0.08,,,,,,,,,,,,,,,,,,
1221,3640905,5029,50,3.72,0.10,0.23,0.08,,,,,,,,,,,,,,,,,,
1222,4060815,,,,,,,,,,,,,,,,,,,,,,,,
1226,6621116,,,,,,,,,,,,,,,,,,,5304,75,4.21,0.15,0.30,0.10
1227,6629332,,,,,,,,,,,,,,,,,,,,,,,,
1230,6470149,,,,,,,,,,,,,,,,,,,,,,,,
1236,6677841,,,,,,,,,,,,,,,,,,,,,,,,
1238,6383821,,,,,,,5938,220,4.75,0.17,0.40,0.10,,,,,,,,,,,,
1239,6607286,,,,,,,5625,157,4.50,0.13,-0.10,0.10,,,,,,,5639,75,4.24,0.15,-0.04,0.10
1240,6690082,,,,,,,4562,175,2.17,0.54,-0.10,0.29,,,,,,,5536,75,4.34,0.15,0.14,0.10
1241,6448890,5076,49,3.87,0.10,0.34,0.08,,,,,,,,,,,,,,,,,,
1242,6607447,,,,,,,,,,,,,,,,,,,,,,,,
1244,6692833,,,,,,,5875,206,3.33,0.40,0.30,0.12,,,,,,,,,,,,
1245,6693640,,,,,,,4438,199,1.75,0.31,-0.10,0.37,,,,,,,,,,,,
1254,8454250,,,,,,,,,,,,,,,,,,,,,,,,
1257,8751933,,,,,,,5562,113,4.33,0.17,0.50,0.15,,,,,,,,,,,,
1261,8678594,,,,,,,,,,,,,,,,,,,5587,75,4.04,0.15,-0.01,0.10
1268,8813698,,,,,,,,,,,,,,,,,,,5804,75,4.23,0.15,-0.05,0.10
1270,8564587,,,,,,,5125,183,4.50,0.13,0.10,0.19,,,,,,,,,,,,
1271,8631160,,,,,,,6312,132,4.17,0.11,-0.20,0.12,,,,,,,,,,,,
1274,8800954,5289,50,4.57,0.10,-0.26,0.08,5188,91,4.08,0.08,-0.30,0.12,,,,,,,,,,,,
1275,8583696,,,,,,,5750,231,4.08,0.37,0.20,0.12,,,,,,,,,,,,
1276,8804283,,,,,,,,,,,,,,,,,,,5457,75,4.40,0.15,0.17,0.10
1278,8609450,,,,,,,,,,,,,,,,,,,5858,75,4.47,0.15,-0.09,0.10
1279,8628758,,,,,,,,,,,,,,,,,,,,,,,,
1281,8742590,,,,,,,4688,210,2.83,0.31,0.40,0.10,,,,,,,,,,,,
1282,8822366,5910,50,3.85,0.10,-0.20,0.08,,,,,,,,,,,,,,,,,,
1283,8700771,5775,49,4.11,0.10,-0.27,0.08,,,,,,,,,,,,,,,,,,
1285,10599397,,,,,,,5188,162,2.50,0.22,0.20,0.12,,,,,,,,,,,,
1288,10790387,,,,,,,,,,,,,,,,,,,,,,,,
1298,10604335,,,,,,,,,,,,,,,,, ,,,,,,,
1299,10864656,5086,50,3.57,0.10,-0.06,0.08,,,,,,,,,,,,,,,,,,
1300,10975146,,,,,,,,,,,,,,,,, ,,,,,,,
1301,10538176,,,,,,,,,,,,,,,,,,,5295,75,4.49,0.15,-0.09,0.10
1303,10867062,,,,,,,,,,,,,,,,,,,5487,75,4.26,0.15,0.10,0.10
1305,10730034,,,,,,,,,,,,,,,,,,,5108,75,4.37,0.15,0.03,0.10
1306,10858691,,,,,,,,,,,,,,,,,,,5812,75,4.45,0.15,-0.05,0.10
1307,10973814,,,,,,,,,,,,,,,,,,,5514,75,4.34,0.15,0.15,0.10
1308,10586208,,,,,,,5500,283,3.75,0.36,0.00,0.22,,,,,,,,,,,,
1309,10854768,,,,,,,6312,188,4.08,0.24,-0.10,0.19,,,,,,,,,,,,
1310,10964440,,,,,,,5375,206,4.00,0.45,-0.10,0.10,,,,,,,,,,,,
1311,10713616,,,,,,,6062,148,4.08,0.27,0.00,0.16,,,,,,,,,,,,
1312,10963242,,,,,,,,,,,,,,,,,,,6111,75,4.29,0.15,0.08,0.10
1314,10585852,,,,,,,4938,113,3.08,0.33,0.00,0.11,,,,,,,,,,,,
1315,10928043,6062,50,4.24,0.10,0.07,0.08,,,,,,,,,,,,,,,,,,
1316,10794087,5859,50,4.13,0.10,0.39,0.08,5650,65,3.79,0.14,0.20,0.05,,,,,,,,,,,,
1325,4282872,,,,,,,5625,157,4.50,0.22,0.00,0.15,,,,,,,,,,,,
1326,4639868,,,,,,,,,,,,,,,,,,,,,,,,
1329,4072526,,,,,,,,,,,,,,,,,,,5089,75,4.32,0.15,-0.06,0.10
1332,4455231,,,,,,,,,,,,,,,,,,,5665,75,4.09,0.15,-0.22,0.10
1335,4155328,,,,,,,6500,164,4.00,0.34,0.30,0.12,,,,,,,,,,,,
1336,4077526,,,,,,,5438,175,3.58,0.37,0.50,0.15,,,,,,,,,,,,
1337,4243911,,,,,,,,,,,,,,,,,,,5194,75,4.57,0.15,0.29,0.10
1338,4466677,,,,,,,4938,240,2.83,0.31,0.20,0.12,,,,,,,,,,,,
1339,4135665,,,,,,,,,,,,,,,,,,,5686,75,4.20,0.15,0.30,0.10
1342,4275721,,,,,,,5062,290,3.42,0.45,0.10,0.19,,,,,,,,,,,,
1344,4136466,6051,71,4.22,0.12,-0.26,0.08,5438,383,3.67,0.49,0.00,0.22,,,,,,,,,,,,
1347,7037540,,,,,,,5725,73,4.04,0.19,-0.18,0.12,,,,,,,,,,,,
1353,7303287,,,,,,,5812,132,4.25,0.11,0.10,0.10,,,,,,,,,,,,
1355,7211141,,,,,,,,,,,,,,,,,,,5674,75,4.12,0.15,0.11,0.10
1356,7363829,,,,,,,,,,,,,5678,64,3.92,0.10,0.11,0.10,,,,,,
1358,7376983,,,,,,,,,,,,,,,,,,,,,,,,
1359,6946199,,,,,,,,,,,,,,,,,,,,,,,,
1360,7102227,,,,,,,,,,,,,,,,,,,,,,,,
1361,6960913,,,,,,,,,,,,,,,,,,,,,,,,
1363,6936909,,,,,,,,,,,,,,,,,,,,,,,,
1364,6962977,,,,,,,,,,,,,,,,,,,5269,75,4.43,0.15,0.11,0.10
1366,6932987,,,,,,,,,,,,,,,,,,,,,,,,
1367,6934291,,,,,,,5062,63,4.50,0.13,-0.30,0.12,,,,,,,5070,75,4.48,0.15,-0.00,0.10
1369,7287415,,,,,,,,,,,,,,,,,,,5613,75,4.14,0.15,0.06,0.10
1375,6766634,6021,80,4.26,0.13,0.05,0.08,,,,,,,,,,,,,,,,,,
1376,6774826,,,,,,,5825,484,2.17,0.60,-0.10,0.37,,,,,,,,,,,,
1377,7211469,,,,,,,,,,,,,,,,,,,6097,75,4.36,0.15,-0.05,0.10
1378,7375795,,,,,,,5456,141,3.71,0.23,-0.35,0.15,,,,,,,,,,,,
1379,7211221,,,,,,,5812,132,4.33,0.11,-0.10,0.10,,,,,,,,,,,,
1391,8958035,,,,,,,4875,280,2.83,0.40,0.40,0.10,,,,,,,,,,,,
1396,9455556,,,,,,,,,,,,,,,,,,,5627,75,4.60,0.15,0.13,0.10
1401,9030447,,,,,,,5812,365,3.58,0.57,0.00,0.16,,,,,,,,,,,,
1406,9271752,,,,,,,5750,231,4.17,0.17,-0.10,0.19,,,,,,,,,,,,
1407,9007866,,,,,,,,,,,,,,,,,,,5271,75,4.35,0.15,0.06,0.10
1408,9150827,,,,,,,,,,,,,,,,, ,,,,,,,
1411,9425139,5718,50,4.35,0.10,0.41,0.08,,,,,,,,,,,,,,,,,,
1412,8950853,5986,50,4.29,0.10,0.34,0.08,,,,,,,,,,,,,,,,,,
1413,9006449,,,,,,,4875,227,2.83,0.31,0.10,0.10,,,,,,,,,,,,
1421,11342550,,,,,,,,,,,,,5650,64,4.40,0.10,-0.05,0.10,,,,,,
1422,11497958,,,,,,,,,,,,,,,,, ,,,,,,,
1423,11177707,,,,,,,,,,,,,,,,,,,5023,75,4.18,0.15,0.12,0.10
1424,11611600,,,,,,,4688,132,4.17,0.31,0.00,0.16,,,,,,,,,,,,
1425,11254382,,,,,,,,,,,,,,,,,,,5631,75,4.28,0.15,0.12,0.10
1426,11122894,,,,,,,5032,218,3.42,0.28,0.35,0.14,,,,,,,,,,,,
1428,11401182,,,,,,,4812,113,4.62,0.15,-0.10,0.10,,,,,,,,,,,,
1429,11030711,,,,,,,,,,,,,,,,,,,5644,75,4.46,0.15,0.30,0.10
1430,11176127,,,,,,,,,,,,,,,,, ,,,,,,,
1431,11075279,5618,50,4.54,0.10,0.30,0.08,,,,,,,5529,64,4.42,0.10,0.24,0.10,,,,,,
1432,11014932,,,,,,,,,,,,,,,,,,,5526,75,4.35,0.15,0.07,0.10
1434,11493431,,,,,,,,,,,,,,,,,,,4787,75,4.45,0.15,0.19,0.10
1435,11037335,,,,,,,5125,245,3.50,0.22,0.40,0.10,,,,,,,,,,,,
1436,11389771,,,,,,,4750,189,3.00,0.29,0.30,0.12,,,,,,,,,,,,
1438,11193263,5691,67,4.19,0.11,0.25,0.08,,,,,,,,,,,,,,,,,,
1439,11027624,5909,49,4.03,0.10,0.13,0.08,,,,,,,6000,64,4.05,0.10,0.10,0.10,5913,75,4.06,0.15,0.11,0.10
1442,11600889,5591,49,4.43,0.10,0.46,0.08,5488,90,4.29,0.19,0.30,0.05,5610,64,4.40,0.10,0.43,0.10,,,,,,
1444,11043167,6117,73,4.40,0.12,0.37,0.08,,,,,,,,,,,,,,,,,,
1445,11336883,6208,50,4.19,0.10,0.08,0.08,,,,,,,,,,,,,,,,,,
1447,7622486,,,,,,,,,,,,,,,,,,,,,,,,
1452,7449844,,,,,,,5812,298,2.33,0.49,-0.30,0.20,,,,,,,,,,,,
1463,7672940,,,,,,,,,,,,,6437,64,4.17,0.10,-0.09,0.10,,,,,,
1465,11702948,,,,,,,5375,82,4.00,0.29,0.40,0.10,,,,,,,,,,,,
1466,9512981,,,,,,,,,,,,,4801,64,4.48,0.10,0.16,0.10,,,,,,
1472,7761545,,,,,,,,,,,,,,,,,,,5582,75,4.48,0.15,0.14,0.10
1474,12365184,6429,68,4.24,0.12,0.41,0.08,,,,,,,,,,,,,,,,,,
1475,4770365,,,,,,,,,,,,,,,,, ,,,,,,,
1477,7811397,,,,,,,,,,,,,5284,64,4.75,0.10,-0.10,0.10,,,,,,
1478,12403119,5593,50,4.49,0.10,-0.05,0.08,,,,,,,,,,,,,,,,,,
1480,7512982,,,,,,,,,,,,,,,,,,,4860,75,4.29,0.15,-0.15,0.10
1483,11909686,,,,,,,5812,162,4.33,0.21,0.20,0.12,5757,64,4.04,0.10,0.22,0.10,,,,,,
1486,7898352,,,,,,,,,,,,,5747,64,4.37,0.10,0.10,0.10,,,,,,
1498,9636135,,,,,,,,,,,,,,,,,,,,,,,,
1499,7841925,,,,,,,4812,210,2.67,0.42,0.30,0.12,,,,,,,,,,,,
1503,12400538,,,,,,,5438,175,4.58,0.33,0.50,0.15,,,,,,,5580,75,4.23,0.15,0.13,0.10
1511,7901948,,,,,,,5438,63,4.33,0.11,-0.10,0.10,,,,,,,,,,,,
1515,7871954,,,,,,,3950,115,3.42,0.57,-0.50,0.16,,,,,,,,,,,,
1519,7663405,,,,,,,,,,,,,,,,,,,5135,75,4.28,0.15,0.26,0.10
1520,9765975,,,,,,,5312,91,4.42,0.15,-0.10,0.10,,,,,,,,,,,,
1521,9818462,,,,,,,,,,,,,,,,,,,5170,75,4.59,0.15,0.10,0.10
1522,12266636,,,,,,,4125,227,2.29,0.63,0.40,0.10,,,,,,,,,,,,
1525,7869917,,,,,,,,,,,,,,,,,,,,,,,,
1527,7768451,,,,,,,5062,240,4.00,0.22,0.20,0.20,,,,,,,5358,75,4.28,0.15,0.08,0.10
1528,7691260,,,,,,,5375,125,4.25,0.11,0.40,0.10,,,,,,,,,,,,
1529,9821454,,,,,,,,,,,,,,,,,,,,,,,,
1530,11954842,5948,80,4.38,0.13,-0.27,0.08,5762,84,3.58,0.08,-0.46,0.08,,,,,,,,,,,,
1531,11764462,5645,53,4.49,0.10,0.11,0.08,5562,113,4.00,0.22,0.20,0.12,,,,,,,,,,,,
1532,11656246,6110,50,4.25,0.10,0.15,0.08,,,,,,,,,,,,,,,,,,
1533,7808587,,,,,,,5812,188,4.25,0.11,-0.20,0.12,,,,,,,,,,,,
1534,4741126,6119,50,4.27,0.10,0.09,0.08,,,,,,,,,,,,,,,,,,
1535,11669125,5810,79,4.54,0.13,-0.21,0.08,6125,157,4.50,0.22,-0.40,0.10,,,,,,,,,,,,
1536,12159249,5878,50,4.27,0.10,0.24,0.08,,,,,,,,,,,,,,,,,,
1537,9872292,6123,66,3.77,0.11,0.29,0.08,6188,129,4.12,0.11,-0.08,0.08,,,,,,,6150,75,4.16,0.15,-0.01,0.10
1541,4840513,,,,,,,4812,266,2.00,0.52,0.20,0.30,,,,,,,,,,,,
1544,5024450,,,,,,,5188,298,1.83,0.40,0.40,0.10,,,,,,,,,,,,
1546,5475431,,,,,,,4375,157,1.67,0.67,-0.10,0.29,6109,64,4.12,0.10,-0.19,0.10,,,,,,
1557,5371776,,,,,,,,,,,,,,,,,,,,,,,,
1563,5219234,,,,,,,,,,,,,,,,,,,5034,75,4.36,0.15,0.02,0.10
1564,5184584,,,,,,,,,,,,,,,,,,,,,,,,
1567,5438099,,,,,,,,,,,,,,,,,,,4960,75,4.47,0.15,-0.03,0.10
1573,5031857,,,,,,,4125,206,1.75,0.66,-0.30,0.34,,,,,,,,,,,,
1574,10028792,,,,,,,5656,194,4.08,0.22,0.10,0.18,,,,,,,5642,75,4.09,0.15,0.11,0.10
1576,5299459,,,,,,,5406,185,4.25,0.11,0.20,0.11,,,,,,,,,,,,
1581,7939330,,,,,,,,,,,,,5431,64,3.93,0.10,0.16,0.10,,,,,,
1582,4918309,,,,,,,,,,,,,,,,,,,5381,75,4.17,0.15,-0.02,0.10
1583,12602568,,,,,,,5438,148,3.50,0.34,0.10,0.10,,,,,,,,,,,,
1588,5617854,,,,,,,,,,,,,,,,,,,,,,,,
1589,5301750,,,,,,,,,,,,,,,,,,,5867,75,4.13,0.15,-0.05,0.10
1590,5542466,,,,,,,,,,,,,,,,,,,4906,75,4.47,0.15,-0.05,0.10
1595,10006581,,,,,,,,,,,,,,,,,,,5508,75,4.26,0.15,0.16,0.10
1596,10027323,,,,,,,,,,,,,,,,, ,,,,,,,
1597,5039228,,,,,,,,,,,,,,,,,,,,,,,,
1598,10004738,,,,,,,5344,163,4.54,0.29,0.00,0.15,,,,,,,,,,,,
1601,5438757,,,,,,,5688,162,4.25,0.11,-0.10,0.10,,,,,,,5536,75,4.34,0.15,-0.01,0.10
1602,4860678,,,,,,,,,,,,,,,,,,,5563,75,4.04,0.15,-0.02,0.10
1603,5177104,,,,,,,4375,157,1.83,0.54,0.10,0.29,,,,,,,,,,,,
1606,9886661,5435,93,4.57,0.15,0.19,0.09,,,,,,,,,,,,,,,,,,
1608,10055126,,,,,,,,,,,,,,,,,,,,,,,,
1609,5009743,5995,128,4.47,0.21,-0.14,0.12,,,,,,,,,,,,,,,,,,
1611,12644769,,,,,,,,,,,,,,,,, ,,,,,,,
1612,10963065,6073,50,4.15,0.10,-0.24,0.08,,,,,,,6020,64,4.23,0.10,-0.24,0.10,6100,75,4.33,0.15,-0.02,0.10
1613,6268648,6009,65,4.32,0.11,-0.16,0.08,,,,,,,,,,,,,,,,,,
1615,4278221,6002,50,4.38,0.10,0.18,0.08,,,,,,,,,,,,,,,,,,
1616,9015738,6029,50,4.32,0.10,0.10,0.08,,,,,,,,,,,,,,,,,,
1618,7215603,6293,50,4.25,0.10,0.20,0.08,,,,,,,,,,,,,,,,,,
1619,4276716,4834,50,4.60,0.10,-0.34,0.08,,,,,,,,,,,,,,,,,,
1621,5561278,6162,50,4.10,0.10,-0.02,0.08,,,,,,,,,,,,,,,,,,
1622,7287683,,,,,,,,,,,,,,,,,,,,,,,,
1623,11392618,5719,50,4.15,0.10,0.02,0.08,,,,,,,,,,,,,,,,,,
1627,6543893,,,,,,,,,,,,,,,,,,,6071,75,4.04,0.15,-0.24,0.10
1628,6975129,6245,50,4.41,0.10,0.20,0.08,,,,,,,,,,,,,,,,,,
1629,8685497,5842,49,4.34,0.10,0.30,0.08,,,,,,,,,,,,,,,,,,
1632,9277896,6061,50,4.22,0.10,0.09,0.08,,,,,,,,,,,,,,,,,,
1633,9401997,,,,,,,,,,,,,,,,,,,5250,75,4.47,0.15,0.30,0.10
1639,10749128,5948,59,3.44,0.10,0.01,0.08,6025,100,3.67,0.17,0.16,0.09,,,,,,,,,,,,
1641,10879038,,,,,,,,,,,,,,,,,,,5776,75,4.50,0.15,0.12,0.10
1645,11045383,,,,,,,,,,,,,,,,,,,,,,,,
1646,11046025,,,,,,,,,,,,,,,,,,,,,,,,
1647,11153121,,,,,,,,,,,,,,,,,,,5687,75,4.29,0.15,0.19,0.10
1648,11177543,,,,,,,5225,31,4.38,0.06,0.22,0.09,,,,,,,,,,,,
1649,11337141,,,,,,,,,,,,,,,,,,,,,,,,
1650,11337372,,,,,,,,,,,,,,,,,,,5306,75,4.39,0.15,0.15,0.10
1655,11547505,,,,,,,5500,71,4.33,0.12,-0.16,0.04,,,,,,,,,,,,
1656,4471747,,,,,,,,,,,,,,,,,,,6076,75,4.28,0.15,-0.21,0.10
1658,4570949,,,,,,,,,,,,,,,,,,,,,,,,
1665,4932442,,,,,,,6000,211,4.42,0.30,0.30,0.12,,,,,,,,,,,,
1666,5008501,,,,,,,,,,,,,,,,,,,,,,,,
1669,5183357,,,,,,,6312,188,4.17,0.28,-0.10,0.10,,,,,,,,,,,,
1677,5526717,,,,,,,5718,179,4.21,0.35,0.45,0.11,,,,,,,,,,,,
1681,5531953,,,,,,,,,,,,,,,,,,,,,,,,
1684,6048024,6342,94,4.23,0.15,0.48,0.09,6500,164,3.75,0.34,-0.20,0.12,,,,,,,,,,,,
1686,6149553,,,,,,,,,,,,,,,,, ,,,,,,,
1688,6310636,,,,,,,,,,,,,,,,,,,5847,75,4.07,0.15,0.13,0.10
1692,6616218,5418,50,4.55,0.10,0.28,0.08,,,,,,,,,,,,,,,,,,
1695,6803855,,,,,,,,,,,,,,,,,,,,,,,,
1700,7220429,,,,,,,5025,49,4.42,0.11,-0.12,0.09,,,,,,,,,,,,
1701,7222086,,,,,,,6562,274,3.75,0.63,-0.30,0.12,,,,,,,,,,,,
1706,7626370,,,,,,,,,,,,,,,,,,,,,,,,
1707,7703955,,,,,,,,,,,,,5620,64,4.22,0.10,-0.39,0.10,5747,75,4.24,0.15,-0.03,0.10
1708,7750419,,,,,,,5638,113,4.08,0.12,0.14,0.08,,,,,,,,,,,,
1711,7955580,,,,,,,5000,50,4.54,0.14,0.10,0.08,,,,,,,,,,,,
1713,8230616,,,,,,,,,,,,,,,,,,,,,,,,
1715,9836959,5867,60,4.37,0.10,-0.22,0.08,5925,98,4.23,0.15,-0.09,0.11,,,,,,,,,,,,
1720,10015937,,,,,,,,,,,,,,,,,,,5246,75,4.54,0.15,-0.18,0.10
1721,10019065,,,,,,,,,,,,,,,,,,,5320,75,4.21,0.15,0.08,0.10
1725,10905746,,,,,,,4188,91,4.17,0.46,-0.80,0.12,,,,,,,,,,,,
1726,8242434,4830,50,4.65,0.10,0.15,0.08,4812,91,4.33,0.17,0.00,0.11,,,,,,,,,,,,
1728,11820830,,,,,,,,,,,,,,,,,,,,,,,,
1738,4365645,,,,,,,,,,,,,,,,,,,,,,,,
1739,7199906,,,,,,,5313,216,3.88,0.25,0.25,0.10,5802,64,4.22,0.10,-0.02,0.10,5593,75,4.10,0.15,0.08,0.10
1746,8197343,,,,,,,,,,,,,,,,,,,5619,75,4.26,0.15,-0.02,0.10
1747,7032421,,,,,,,,,,,,,,,,,,,5576,75,4.49,0.15,0.30,0.10
1750,6209677,,,,,,,,,,,,,,,,,,,5450,75,4.48,0.15,0.17,0.10
1751,9729691,,,,,,,,,,,,,,,,,,,,,,,,
1754,8651389,,,,,,,,,,,,,,,,,,,,,,,,
1760,3967760,,,,,,,,,,,,,,,,,,,5323,75,4.33,0.15,0.10,0.10
1772,3345675,,,,,,,,,,,,,,,,, ,,,,,,,
1779,9909735,5736,50,4.52,0.10,0.22,0.08,,,,,,,,,,,,,,,,,,
1781,11551692,4915,49,4.64,0.10,0.06,0.08,,,,,,,4926,64,4.75,0.10,0.16,0.10,,,,,,
1783,10005758,,,,,,,,,,,,,,,,,,,,,,,,
1784,10158418,,,,,,,5500,189,4.00,0.37,0.00,0.16,,,,,,,,,,,,
1788,2975770,,,,,,,4850,42,4.54,0.12,-0.22,0.09,,,,,,,,,,,,
1792,8552719,5615,50,4.39,0.10,0.37,0.08,,,,,,,,,,,,,,,,,,
1796,10019399,,,,,,,,,,,,,,,,,,,,,,,,
1797,10676014,,,,,,,,,,,,,,,,,,,,,,,,
1800,11017901,,,,,,,5538,80,4.58,0.17,-0.10,0.08,,,,,,,5511,75,4.34,0.15,0.10,0.10
1802,11298298,5813,53,4.44,0.10,0.13,0.08,,,,,,,,,,,,,,,,,,
1803,4349442,,,,,,,,,,,,,,,,,,,,,,,,
1805,4644952,,,,,,,,,,,,,,,,,,,,,,,,
1806,9529744,,,,,,,,,,,,,,,,,,,,,,,,
1808,7761918,6074,50,4.24,0.10,-0.04,0.08,6162,65,4.38,0.06,-0.06,0.08,,,,,,,,,,,,
1809,8240797,5766,50,4.49,0.10,0.09,0.08,,,,,,,,,,,,,,,,,,
1812,6279974,,,,,,,5875,183,3.92,0.20,0.20,0.12,,,,,,,,,,,,
1813,9455325,,,,,,,,,,,,,,,,,,,,,,,,
1814,5621125,,,,,,,6375,227,3.08,0.55,0.00,0.27,,,,,,,,,,,,
1815,9872283,,,,,,,,,,,,,,,,,,,,,,,,
1818,7870032,,,,,,,,,,,,,,,,,,,,,,,,
1819,9597058,,,,,,,5500,94,4.58,0.15,-0.10,0.10,,,,,,,,,,,,
1820,8277797,,,,,,,,,,,,,,,,,,,5403,75,4.45,0.15,0.10,0.10
1822,5124667,,,,,,,5500,211,3.83,0.31,-0.20,0.20,,,,,,,,,,,,
1824,2989404,6012,50,4.37,0.10,-0.11,0.08,5975,77,4.33,0.05,-0.24,0.07,,,,,,,,,,,,
1825,5375194,,,,,,,,,,,,,,,,,,,,,,,,
1826,6468138,5820,50,4.28,0.10,0.01,0.08,5706,174,4.46,0.14,-0.03,0.13,,,,,,,,,,,,
1830,3326377,,,,,,,5188,44,4.58,0.11,-0.08,0.07,,,,,,,,,,,,
1831,11601584,,,,,,,5237,49,4.40,0.14,-0.03,0.07,,,,,,,,,,,,
1832,11709244,,,,,,,,,,,,,,,,,,,5443,75,4.46,0.15,0.04,0.10
1833,11853878,,,,,,,,,,,,,,,,,,,,,,,,
1835,9471268,,,,,,,,,,,,,,,,,,,,,,,,
1837,10657406,5193,50,4.61,0.10,0.36,0.08,,,,,,,,,,,,,,,,,,
1838,5526527,,,,,,,,,,,,,,,,,,,,,,,,
1839,5856571,,,,,,,,,,,,,,,,,,,,,,,,
1840,7765528,,,,,,,,,,,,,,,,,,,5846,75,4.28,0.15,-0.05,0.10
1841,11760231,5188,50,4.59,0.10,-0.01,0.08,5169,74,4.54,0.14,-0.09,0.08,,,,,,,,,,,,
1843,5080636,,,,,,,3812,162,3.33,0.69,-0.90,0.10,,,,,,,,,,,,
1845,3338885,,,,,,,,,,,,,,,,,,,,,,,,
1848,7430034,,,,,,,5938,199,4.33,0.17,-0.10,0.10,,,,,,,,,,,,
1849,9735426,,,,,,,,,,,,,,,,,,,5271,75,4.49,0.15,0.11,0.10
1850,8826168,,,,,,,,,,,,,,,,,,,,,,,,
1852,9763348,6291,69,4.13,0.12,-0.06,0.08,6562,148,4.08,0.27,0.10,0.10,,,,,,,,,,,,
1853,8804397,6030,59,4.46,0.10,0.22,0.08,,,,,,,,,,,,,,,,,,
1854,9662811,,,,,,,,,,,,,,,,,,,,,,,,
1856,11570749,,,,,,,4750,283,3.75,0.53,0.50,0.15,,,,,,,,,,,,
1857,11297236,,,,,,,,,,,,,,,,,,,,,,,,
1858,8160953,,,,,,,5332,95,4.52,0.16,0.11,0.11,,,,,,,5395,75,4.33,0.15,-0.02,0.10
1860,4157325,,,,,,,,,,,,,,,,,,,5666,75,4.27,0.15,0.11,0.10
1861,3648437,,,,,,,,,,,,,,,,,,,,,,,,
1862,7286173,,,,,,,5538,92,4.46,0.15,0.22,0.09,,,,,,,,,,,,
1863,11126381,,,,,,,,,,,,,,,,,,,,,,,,
1864,4149450,5539,50,4.47,0.10,0.12,0.08,,,,,,,,,,,,,,,,,,
1866,9520838,,,,,,,,,,,,,,,,,,,5462,75,4.32,0.15,0.09,0.10
1867,8167996,,,,,,,4012,134,3.67,0.59,-0.60,0.10,,,,,,,,,,,,
1871,9758089,,,,,,,,,,,,,,,,, ,,,,,,,
1874,8978528,,,,,,,,,,,,,,,,,,,,,,,,
1875,9967771,,,,,,,,,,,,,,,,,,,5541,75,4.25,0.15,-0.04,0.10
1876,11622600,,,,,,,,,,,,,,,,, ,,,,,,,
1877,10454632,4979,50,4.72,0.10,0.01,0.08,,,,,,,,,,,,,,,,,,
1878,3098810,6195,53,4.30,0.10,0.27,0.08,6188,188,4.08,0.44,0.20,0.12,,,,,,,,,,,,
1880,10332883,,,,,,,4068,130,3.67,0.47,-0.75,0.12,,,,,,,,,,,,
1881,4035640,,,,,,,,,,,,,,,,,,,5122,75,4.33,0.15,-0.04,0.10
1882,6205228,,,,,,,,,,,,,,,,,,,5712,75,4.27,0.15,0.14,0.10
1883,11758544,6035,50,4.09,0.10,0.01,0.08,6000,107,4.21,0.08,0.04,0.05,,,,,,,,,,,,
1886,9549648,6152,50,4.06,0.10,-0.03,0.08,6225,65,4.21,0.20,0.10,0.10,,,,,,,,,,,,
1888,10063802,6466,69,4.29,0.12,0.45,0.08,,,,,,,,,,,,,,,,,,
1889,11074178,,,,,,,,,,,,,,,,,,,,,,,,
1890,7449136,6048,50,4.02,0.10,0.03,0.08,6025,108,4.25,0.17,0.06,0.05,,,,,,,,,,,,
1891,8680979,,,,,,,,,,,,,,,,,,,4879,75,4.47,0.15,0.15,0.10
1893,8689793,,,,,,,5250,250,3.75,0.25,-0.10,0.19,,,,,,,,,,,,
1894,11673802,,,,,,,,,,,,,,,,,,,,,,,,
1895,4263293,,,,,,,,,,,,,,,,,,,,,,,,
1897,5695524,,,,,,,,,,,,,,,,,,,,,,,,
1898,7668663,,,,,,,,,,,,,,,,,,,,,,,,
1900,9353314,,,,,,,,,,,,,,,,,,,,,,,,
1901,3629967,,,,,,,5812,132,4.08,0.24,0.10,0.19,,,,,,,,,,,,
1902,5809954,,,,,,,,,,,,,,,,,,,,,,,,
1904,8766650,4980,50,4.45,0.10,-0.09,0.08,5125,82,4.33,0.17,0.10,0.10,,,,,,,,,,,,
1905,10328393,,,,,,,5025,25,4.67,0.11,-0.30,0.08,,,,,,,,,,,,
1908,5706966,,,,,,,,,,,,,,,,,,,,,,,,
1909,10130039,5782,50,4.34,0.10,-0.01,0.08,,,,,,,,,,,,,,,,,,
1910,8226050,,,,,,,,,,,,,,,,,,,5075,75,4.34,0.15,0.03,0.10
1913,9704384,,,,,,,5450,71,4.46,0.12,0.10,0.08,,,,,,,,,,,,
1915,9101496,,,,,,,5962,118,4.38,0.12,0.34,0.07,,,,,,,,,,,,
1916,6037581,,,,,,,,,,,,,,,,,,,,,,,,
1917,10074466,,,,,,,5875,125,4.33,0.11,0.10,0.10,,,,,,,,,,,,
1920,8218379,,,,,,,5325,49,4.62,0.14,-0.06,0.05,,,,,,,,,,,,
1921,7755636,,,,,,,6375,125,4.33,0.11,-0.10,0.10,,,,,,,,,,,,
1922,9411166,,,,,,,,,,,,,,,,,,,5739,75,4.33,0.15,0.11,0.10
1923,4989057,,,,,,,,,,,,,,,,,,,,,,,,
1924,5108214,,,,,,,5906,102,3.96,0.16,0.30,0.08,5992,64,3.92,0.10,0.34,0.10,,,,,,
1925,9955598,5444,50,4.42,0.10,0.02,0.08,5412,83,4.54,0.12,0.14,0.07,,,,,,,5373,75,4.31,0.15,0.12,0.10
1928,5770074,,,,,,,6000,164,4.67,0.17,0.20,0.12,,,,,,,,,,,,
1929,10136549,5684,52,4.11,0.10,0.09,0.08,,,,,,,,,,,,,,,,,,
1930,5511081,5958,52,4.01,0.10,-0.03,0.08,5987,129,4.21,0.13,0.08,0.14,,,,,,,,,,,,
1931,10978763,,,,,,,,,,,,,,,,,,,5348,75,4.32,0.15,0.01,0.10
1932,5202905,,,,,,,,,,,,,,,,,,,,,,,,
1933,9072190,,,,,,,,,,,,,,,,,,,5374,75,4.23,0.15,0.13,0.10
1934,4242147,,,,,,,4762,59,4.52,0.14,-0.20,0.11,,,,,,,,,,,,
1937,10190777,,,,,,,4594,73,4.38,0.16,-0.30,0.12,,,,,,,,,,,,
1938,9651234,,,,,,,5250,107,4.70,0.17,0.00,0.16,,,,,,,,,,,,
1940,10005788,,,,,,,,,,,,,,,,,,,,,,,,
1944,2438513,,,,,,,,,,,,,,,,,,,,,,,,
1945,11656918,,,,,,,5312,69,4.50,0.11,0.18,0.08,,,,,,,5099,75,4.21,0.15,0.15,0.10
1947,12253474,,,,,,,6025,140,4.42,0.21,0.24,0.09,,,,,,,,,,,,
1951,8081187,,,,,,,5313,244,3.12,0.33,-0.15,0.25,,,,,,,,,,,,
1952,7747425,,,,,,,,,,,,,,,,,,,5618,75,4.33,0.15,0.03,0.10
1955,9892816,6291,50,4.27,0.10,0.14,0.08,,,,,,,,,,,,,,,,,,
1957,10028352,,,,,,,6812,298,3.17,0.31,0.00,0.16,,,,,,,,,,,,
1958,9836149,,,,,,,,,,,,,,,,,,,,,,,,
1959,4813563,,,,,,,4881,51,4.56,0.15,-0.27,0.08,,,,,,,,,,,,
1960,6949061,,,,,,,5562,175,4.08,0.27,0.40,0.10,,,,,,,,,,,,
1961,7269493,5430,50,4.68,0.10,0.09,0.08,,,,,,,,,,,,,,,,,,
1962,5513648,5951,50,4.16,0.10,-0.11,0.08,5962,91,4.17,0.08,0.04,0.13,,,,,,,,,,,,
1963,10917681,,,,,,,5062,290,3.17,0.31,0.00,0.16,,,,,,,,,,,,
1964,7887791,5589,50,4.52,0.10,-0.06,0.08,5488,69,4.46,0.10,-0.06,0.07,,,,,,,,,,,,
1965,11657891,,,,,,,5412,101,4.33,0.08,-0.18,0.11,,,,,,,,,,,,
1969,9244756,,,,,,,,,,,,,,,,,,,5729,75,4.39,0.15,0.03,0.10
1970,9650808,,,,,,,,,,,,,,,,,,,,,,,,
1974,7289577,,,,,,,5406,99,4.50,0.16,0.05,0.11,,,,,,,5363,75,4.36,0.15,0.07,0.10
1976,2693736,,,,,,,,,,,,,,,,,,,5085,75,4.35,0.15,-0.04,0.10
1977,9412760,,,,,,,4625,125,4.67,0.17,0.00,0.15,,,,,,,,,,,,
1978,9518318,,,,,,,,,,,,,,,,,,,,,,,,
1979,7273277,,,,,,,5812,108,4.46,0.12,0.10,0.09,,,,,,,,,,,,
1980,11769890,,,,,,,5400,93,4.50,0.13,0.16,0.07,,,,,,,,,,,,
1981,10153855,,,,,,,5112,52,4.71,0.12,0.10,0.05,,,,,,,,,,,,
1984,10094670,,,,,,,,,,,,,,,,,,,,,,,,
1985,8142942,,,,,,,4950,53,4.50,0.14,-0.18,0.09,,,,,,,,,,,,
1986,8257205,,,,,,,,,,,,,,,,,,,5159,75,4.55,0.15,-0.00,0.10
1988,9044228,,,,,,,,,,,,,,,,,,,,,,,,
1989,10779233,,,,,,,5612,119,4.42,0.12,0.22,0.10,,,,,,,,,,,,
1992,11450414,,,,,,,5812,132,4.08,0.24,0.00,0.11,,,,,,,5589,75,4.12,0.15,-0.02,0.10
2001,6061773,,,,,,,,,,,,,,,,,,,,,,,,
2002,10024701,,,,,,,5925,98,4.54,0.15,0.02,0.07,,,,,,,,,,,,
2004,12154526,5706,50,4.33,0.10,0.34,0.08,5450,94,4.00,0.17,0.22,0.06,,,,,,,,,,,,
2005,6665512,,,,,,,,,,,,,,,,,,,,,,,,
2006,10525027,,,,,,,,,,,,,,,,,,,,,,,,
2007,11069176,,,,,,,5812,162,4.67,0.17,0.00,0.11,,,,,,,,,,,,
2009,2449431,,,,,,,5688,132,4.25,0.11,-0.10,0.10,,,,,,,,,,,,
2010,5631630,,,,,,,6375,125,4.08,0.08,-0.10,0.10,,,,,,,,,,,,
2011,5384079,6383,59,4.23,0.10,0.10,0.08,6312,162,4.42,0.08,0.00,0.11,,,,,,,,,,,,
2012,9839821,,,,,,,,,,,,,5762,64,4.68,0.10,0.05,0.10,,,,,,
2013,4056616,,,,,,,4500,94,4.25,0.17,-0.30,0.12,,,,,,,,,,,,
2016,8492026,,,,,,,,,,,,,,,,,,,,,,,,
2017,8750043,5639,50,4.48,0.10,-0.06,0.08,5662,60,4.62,0.11,-0.12,0.05,,,,,,,,,,,,
2020,9349482,,,,,,,,,,,,,,,,, ,,,,,,,
2022,8564674,,,,,,,,,,,,,,,,,,,5745,75,4.49,0.15,0.14,0.10
2024,4544907,,,,,,,5500,134,4.42,0.20,0.00,0.16,,,,,,,,,,,,
2025,4636578,,,,,,,5938,320,4.42,0.33,0.30,0.12,,,,,,,,,,,,
2026,11923284,5919,59,4.44,0.10,-0.08,0.08,6062,148,4.42,0.20,-0.20,0.12,,,,,,,,,,,,
2028,7102316,,,,,,,,,,,,,,,,,,,,,,,,
2029,9489524,,,,,,,5219,38,4.64,0.15,-0.18,0.07,,,,,,,,,,,,
2031,5940165,,,,,,,,,,,,,,,,,,,,,,,,
2032,2985767,,,,,,,5688,188,4.17,0.17,0.10,0.10,,,,,,,5823,75,4.51,0.15,0.22,0.10
2033,2304320,,,,,,,5125,72,4.54,0.15,-0.16,0.08,,,,,,,,,,,,
2035,9790806,,,,,,,5462,65,4.58,0.14,-0.04,0.05,,,,,,,,,,,,
2036,6382217,,,,,,,,,,,,,,,,,,,,,,,,
2037,9634821,,,,,,,,,,,,,,,,,,,,,,,,
2038,8950568,,,,,,,,,,,,,,,,,,,5376,75,4.22,0.15,0.11,0.10
2039,8804845,,,,,,,,,,,,,,,,,,,5595,75,4.49,0.15,0.18,0.10
2040,10480915,,,,,,,,,,,,,,,,,,,,,,,,
2042,9111849,,,,,,,6250,354,2.42,0.66,0.10,0.24,,,,,,,,,,,,
2043,3448130,,,,,,,5938,220,4.17,0.28,0.20,0.20,,,,,,,5815,75,4.17,0.15,0.09,0.10
2044,9656252,,,,,,,,,,,,,,,,,,,5789,75,4.47,0.15,0.30,0.10
2045,6026438,,,,,,,,,,,,,,,,,,,,,,,,
2046,10663396,,,,,,,5512,72,3.92,0.08,0.12,0.10,,,,,,,,,,,,
2047,11457726,,,,,,,,,,,,,,,,,,,,,,,,
2048,8956206,,,,,,,,,,,,,5168,64,4.73,0.10,0.05,0.10,,,,,,
2049,9649706,,,,,,,5812,132,4.17,0.11,0.10,0.10,,,,,,,,,,,,
2050,6307083,5060,50,4.48,0.10,0.04,0.08,,,,,,,,,,,,,,,,,,
2051,7265298,,,,,,,,,,,,,,,,,,,5741,75,4.38,0.15,-0.01,0.10
2053,2307415,,,,,,,5975,96,4.19,0.12,-0.01,0.06,,,,,,,,,,,,
2055,3128552,,,,,,,,,,,,,,,,,,,5512,75,4.31,0.15,0.06,0.10
2057,9573685,,,,,,,,,,,,,,,,,,,,,,,,
2059,12301181,,,,,,,4975,53,4.50,0.14,-0.12,0.10,,,,,,,,,,,,
2065,6342333,,,,,,,5438,68,4.50,0.13,-0.22,0.08,,,,,,,,,,,,
2066,3239671,,,,,,,,,,,,,,,,,,,5494,75,4.30,0.15,-0.04,0.10
2067,9304101,5641,50,4.14,0.10,0.12,0.08,5812,210,4.17,0.31,0.20,0.12,,,,,,,,,,,,
2069,11360571,,,,,,,,,,,,,,,,,,,,,,,,
2071,6035124,,,,,,,,,,,,,,,,,,,,,,,,
2072,12058147,5861,50,4.20,0.10,-0.15,0.08,,,,,,,,,,,,,,,,,,
2073,8164257,,,,,,,,,,,,,,,,,,,4945,75,4.40,0.15,0.09,0.10
2075,10857519,6087,50,4.21,0.10,-0.07,0.08,,,,,,,,,,,,,,,,,,
2076,9517393,,,,,,,,,,,,,5816,64,4.30,0.10,0.13,0.10,,,,,,
2078,9351316,,,,,,,,,,,,,,,,,,,,,,,,
2079,9473078,,,,,,,5450,71,4.42,0.12,0.22,0.07,,,,,,,,,,,,
2081,2853780,,,,,,,,,,,,,,,,,,,,,,,,
2082,9472000,,,,,,,,,,,,,,,,,,,,,,,,
2083,7097965,5883,50,4.28,0.10,-0.06,0.08,,,,,,,,,,,,,5876,75,4.21,0.15,0.24,0.10
2086,6768394,,,,,,,5500,164,3.83,0.28,0.30,0.12,,,,,,,,,,,,
2087,6922710,5867,54,4.39,0.10,0.07,0.08,5875,206,4.42,0.33,0.20,0.12,,,,,,,5902,75,4.22,0.15,0.08,0.10
2092,6696580,,,,,,,,,,,,,,,,,,,,,,,,
2093,6525946,,,,,,,,,,,,,,,,,,,,,,,,
2094,8505920,,,,,,,,,,,,,5390,64,4.67,0.10,-0.04,0.10,5318,75,4.29,0.15,0.04,0.10
2095,7918992,,,,,,,,,,,,,,,,,,,5806,75,4.40,0.15,0.06,0.10
2097,10158729,,,,,,,5125,363,3.58,0.27,-0.10,0.24,,,,,,,,,,,,
2098,6105462,,,,,,,,,,,,,,,,,,,,,,,,
2099,3120355,,,,,,,,,,,,,,,,,,,5779,75,4.23,0.15,-0.03,0.10
2102,7008211,,,,,,,4812,162,3.67,0.40,-0.20,0.12,,,,,,,,,,,,
2103,7620413,,,,,,,,,,,,,,,,,,,5580,75,4.39,0.15,0.08,0.10
2105,8165946,,,,,,,,,,,,,,,,,,,,,,,,
2107,9225395,,,,,,,5375,103,4.42,0.15,-0.25,0.16,,,,,,,,,,,,
2109,11499228,,,,,,,,,,,,,,,,,,,,,,,,
2110,11460462,6396,50,4.26,0.10,0.20,0.08,,,,,,,,,,,,,,,,,,
2111,8612275,,,,,,,,,,,,,,,,,,,5468,75,4.49,0.15,0.11,0.10
2114,6921944,,,,,,,,,,,,,,,,,,,,,,,,
2115,9532052,,,,,,,,,,,,,,,,,,,5065,75,4.32,0.15,0.02,0.10
2116,8164012,,,,,,,,,,,,,,,,,,,5909,75,4.05,0.15,-0.00,0.10
2119,4055304,,,,,,,5125,82,4.42,0.15,0.10,0.10,,,,,,,,,,,,
2120,4857213,,,,,,,,,,,,,,,,,,,,,,,,
2121,9415108,,,,,,,,,,,,,,,,,,,5363,75,4.33,0.15,0.08,0.10
2122,4262581,,,,,,,5456,101,4.00,0.21,-0.12,0.16,,,,,,,,,,,,
2124,11462341,,,,,,,4344,141,4.33,0.28,-0.50,0.12,,,,,,,,,,,,
2132,9661979,,,,,,,5562,136,4.36,0.17,0.10,0.19,,,,,,,,,,,,
2133,8219268,,,,,,,,,,,,,,,,,,,,,,,,
2134,4254466,,,,,,,,,,,,,,,,,,,5850,75,4.35,0.15,0.15,0.10
2135,9904006,,,,,,,,,,,,,,,,,,,,,,,,
2137,9364609,5310,50,4.54,0.10,-0.19,0.08,,,,,,,,,,,,,,,,,,
2138,5022828,,,,,,,,,,,,,,,,,,,,,,,,
2143,11403339,,,,,,,5412,61,4.62,0.14,0.16,0.04,,,,,,,,,,,,
2147,10404582,,,,,,,,,,,,,,,,,,,5758,75,4.43,0.15,0.06,0.10
2148,6021193,5720,50,4.22,0.10,0.50,0.08,,,,,,,,,,,,,,,,,,
2149,10617017,6166,50,4.10,0.10,0.15,0.08,,,,,,,,,,,,,,,,,,
2152,9641481,,,,,,,,,,,,,,,,,,,5519,75,4.34,0.15,0.12,0.10
2153,10253547,6094,56,4.20,0.10,0.02,0.08,,,,,,,,,,,,,,,,,,
2155,12116380,,,,,,,,,,,,,,,,,,,5318,75,4.31,0.15,0.10,0.10
2158,5211199,,,,,,,5338,50,4.33,0.08,-0.10,0.05,,,,,,,,,,,,
2159,8804455,,,,,,,5938,148,4.75,0.17,0.20,0.12,,,,,,,,,,,,
2160,5546761,,,,,,,,,,,,,,,,,,,5792,75,4.26,0.15,-0.05,0.10
2162,9205938,5673,50,4.41,0.10,-0.39,0.08,5812,188,4.33,0.21,-0.20,0.12,,,,,,,,,,,,
2164,7204981,,,,,,,,,,,,,,,,,,,5361,75,4.40,0.15,0.00,0.10
2167,6041734,,,,,,,,,,,,,,,,,,,5598,75,4.10,0.15,0.12,0.10
2168,11308499,,,,,,,,,,,,,,,,,,,5858,75,4.34,0.15,-0.03,0.10
2169,9006186,5469,50,4.67,0.10,0.13,0.08,,,,,,,5423,64,4.66,0.10,0.15,0.10,,,,,,
2171,11410904,,,,,,,,,,,,,,,,,,,5772,75,4.51,0.15,0.17,0.10
2173,11774991,4844,50,4.66,0.10,-0.01,0.08,4875,41,4.54,0.12,-0.14,0.07,,,,,,,,,,,,
2175,9022166,,,,,,,5256,85,3.69,0.15,0.20,0.09,,,,,,,,,,,,
2177,10965588,,,,,,,,,,,,,,,,,,,5042,75,4.41,0.15,0.02,0.10
2180,7286911,,,,,,,,,,,,,,,,,,,5426,75,4.58,0.15,0.12,0.10
2183,5706595,,,,,,,,,,,,,,,,,,,5569,75,4.45,0.15,0.12,0.10
2184,12885212,,,,,,,,,,,,,4607,64,4.49,0.10,-0.65,0.10,,,,,,
2185,8611781,,,,,,,5625,157,3.67,0.21,-0.40,0.19,,,,,,,,,,,,
2188,10518424,,,,,,,,,,,,,,,,,,,,,,,,
2194,3548044,,,,,,,5938,63,4.08,0.08,-0.20,0.12,,,,,,,,,,,,
2195,11401767,,,,,,,,,,,,,,,,,,,6057,75,4.33,0.15,-0.12,0.10
2198,11075429,,,,,,,,,,,,,,,,,,,,,,,,
2200,10909127,,,,,,,,,,,,,,,,,,,5439,75,4.69,0.15,-0.10,0.10
2201,2141783,,,,,,,5906,213,4.12,0.30,0.15,0.11,,,,,,,,,,,,
2202,4144576,,,,,,,,,,,,,,,,,,,,,,,,
2204,8494542,,,,,,,,,,,,,,,,,,,,,,,,
2208,10531955,5818,50,4.33,0.10,0.04,0.08,,,,,,,,,,,,,,,,,,
2209,8168187,,,,,,,,,,,,,,,,,,,,,,,,
2210,4142847,,,,,,,,,,,,,,,,,,,4896,75,4.59,0.15,-0.08,0.10
2212,10203349,,,,,,,,,,,,,,,,,,,5557,75,4.12,0.15,-0.00,0.10
2215,7050060,,,,,,,6600,89,3.83,0.26,0.18,0.10,,,,,,,6064,75,4.27,0.15,0.03,0.10
2217,9580992,,,,,,,4656,170,3.38,0.40,0.40,0.14,,,,,,,,,,,,
2218,12058204,,,,,,,,,,,,,5581,64,4.48,0.10,0.04,0.10,5589,75,4.33,0.15,0.14,0.10
2219,5357545,,,,,,,,,,,,,,,,,,,,,,,,
2220,6871071,,,,,,,,,,,,,,,,,,,5638,75,4.09,0.15,0.12,0.10
2222,9289704,,,,,,,,,,,,,,,,,,,,,,,,
2224,8892157,,,,,,,5625,157,4.17,0.28,0.30,0.20,,,,,,,5710,75,4.49,0.15,0.08,0.10
2227,10600955,,,,,,,5562,148,4.25,0.31,-0.20,0.12,,,,,,,,,,,,
2228,10801100,,,,,,,6281,226,3.88,0.30,-0.10,0.14,,,,,,,,,,,,
2232,2854181,,,,,,,,,,,,,,,,,,,5491,75,4.39,0.15,0.18,0.10
2236,10723367,,,,,,,,,,,,,,,,,,,5498,75,4.22,0.15,0.06,0.10
2237,5005121,,,,,,,,,,,,,,,,,,,5562,75,4.26,0.15,0.03,0.10
2238,8229458,,,,,,,,,,,,,,,,,,,,,,,,
2243,4770617,,,,,,,,,,,,,,,,,,,6170,75,4.17,0.15,-0.00,0.10
2246,9458343,,,,,,,5375,125,3.75,0.36,0.00,0.16,,,,,,,,,,,,
2247,7802719,,,,,,,,,,,,,,,,,,,,,,,,
2248,11030475,,,,,,,,,,,,,,,,,,,5107,75,4.31,0.15,0.02,0.10
2250,5942808,,,,,,,,,,,,,,,,,,,,,,,,
2252,6206214,6108,50,3.99,0.10,0.20,0.08,,,,,,,,,,,,,,,,,,
2257,9071593,,,,,,,,,,,,,,,,,,,5226,75,4.51,0.15,-0.24,0.10
2260,11811193,6221,57,4.25,0.10,0.02,0.08,6112,146,3.88,0.18,-0.10,0.08,,,,,,,,,,,,
2261,3734418,,,,,,,4688,188,3.50,0.34,0.40,0.10,,,,,,,5064,75,4.35,0.15,0.08,0.10
2263,8613535,,,,,,,5838,112,3.92,0.24,0.20,0.08,,,,,,,,,,,,
2264,12256520,,,,,,,5388,67,4.62,0.11,0.18,0.08,,,,,,,,,,,,
2272,9654875,,,,,,,,,,,,,,,,,,,,,,,,
2273,9717943,6239,50,4.46,0.10,0.33,0.08,,,,,,,,,,,,,,,,,,
2276,3458028,,,,,,,,,,,,,,,,,,,,,,,,
2278,3342794,5842,61,4.20,0.11,-0.03,0.08,,,,,,,,,,,,,,,,,,
2279,3661886,,,,,,,5500,211,3.92,0.20,0.20,0.20,,,,,,,,,,,,
2281,9221517,,,,,,,,,,,,,,,,,,,,,,,,
2282,6751874,,,,,,,,,,,,,,,,,,,5868,75,4.15,0.15,-0.06,0.10
2286,8973129,,,,,,,,,,,,,,,,,,,5467,75,4.43,0.15,-0.12,0.10
2287,9718066,,,,,,,,,,,,,,,,,,,,,,,,
2289,3867615,,,,,,,,,,,,,,,,,,,,,,,,
2290,12121570,5067,50,4.73,0.10,-0.22,0.08,4956,87,4.33,0.25,-0.38,0.12,5005,64,4.74,0.10,-0.31,0.10,,,,,,
2291,8410415,,,,,,,,,,,,,,,,,,,5313,75,4.46,0.15,-0.19,0.10
2293,8321314,,,,,,,,,,,,,,,,,,,5521,75,4.53,0.15,0.07,0.10
2294,6934986,,,,,,,5719,115,4.08,0.08,0.40,0.10,,,,,,,5586,75,4.18,0.15,0.30,0.10
2295,4049901,5424,50,4.54,0.10,-0.22,0.08,,,,,,,,,,,,,,,,,,
2296,11498128,,,,,,,5750,201,4.08,0.20,-0.10,0.14,,,,,,,5534,75,4.25,0.15,-0.00,0.10
2298,9334893,,,,,,,,,,,,,,,,,,,,,,,,
2300,10583761,,,,,,,4375,157,2.38,0.52,0.15,0.22,,,,,,,,,,,,
2303,4458082,,,,,,,,,,,,,,,,,,,,,,,,
2306,6666233,,,,,,,,,,,,,,,,,,,,,,,,
2307,7661065,,,,,,,,,,,,,,,,,,,5293,75,4.52,0.15,0.07,0.10
2309,10010440,,,,,,,,,,,,,,,,,,,,,,,,
2310,11718144,,,,,,,,,,,,,,,,,,,5478,75,4.52,0.15,0.07,0.10
2311,4247991,5657,50,4.56,0.10,0.01,0.08,,,,,,,,,,,,,5657,75,4.29,0.15,0.15,0.10
2312,10026544,6219,53,3.75,0.10,-0.39,0.08,,,,,,,,,,,,,,,,,,
2317,10684670,,,,,,,,,,,,,,,,,,,5559,75,4.38,0.15,0.30,0.10
2318,11495458,,,,,,,4625,82,4.42,0.15,-0.50,0.16,,,,,,,,,,,,
2319,9003401,6002,50,4.36,0.10,0.06,0.08,,,,,,,,,,,,,6059,75,4.28,0.15,0.07,0.10
2321,5978559,,,,,,,6000,189,4.42,0.20,-0.30,0.12,,,,,,,,,,,,
2323,8872048,,,,,,,,,,,,,,,,,,,,,,,,
2325,7120108,,,,,,,5125,82,4.50,0.13,0.00,0.11,,,,,,,,,,,,
2327,10730703,,,,,,,,,,,,,,,,,,,5276,75,4.32,0.15,0.06,0.10
2331,12401863,5871,50,4.27,0.10,0.15,0.08,5800,89,4.08,0.12,0.20,0.11,,,,,,,,,,,,
2332,5534941,5381,50,4.21,0.10,0.04,0.08,,,,,,,,,,,,,,,,,,
2333,11121752,,,,,,,4625,227,2.00,0.52,-0.20,0.25,,,,,,,,,,,,
2335,2990873,,,,,,,,,,,,,,,,,,,,,,,,
2338,8099138,,,,,,,,,,,,,,,,,,,5642,75,4.45,0.15,-0.08,0.10
2339,7033233,,,,,,,4750,94,4.67,0.17,0.20,0.12,,,,, ,,,,,,,
2340,8681734,,,,,,,,,,,,,,,,,,,5346,75,4.47,0.15,0.09,0.10
2342,10212441,5802,61,4.02,0.11,-0.41,0.08,6012,136,4.11,0.23,-0.27,0.10,,,,,,,,,,,,
2347,8235924,,,,,,,4188,91,3.67,0.40,-0.60,0.10,,,,,,,,,,,,
2352,8013439,6210,50,3.84,0.10,-0.32,0.08,,,,,,,,,,,,,,,,,,
2357,7449554,,,,,,,,,,,,,,,,,,,5586,75,4.08,0.15,0.09,0.10
2358,5716932,6166,60,3.98,0.11,0.24,0.08,5938,258,4.08,0.27,0.10,0.10,,,,,,,,,,,,
2363,7987866,,,,,,,5162,32,4.25,0.13,-0.40,0.09,,,,,,,,,,,,
2365,11560897,,,,,,,5875,183,3.92,0.33,0.20,0.12,,,,,,,5884,75,4.15,0.15,0.20,0.10
2366,11342416,6134,50,4.23,0.10,0.13,0.08,6000,164,4.00,0.26,0.10,0.10,,,,,,,,,,,,
2367,9086251,6161,50,4.24,0.10,0.38,0.08,,,,,,,,,,,,,,,,,,
2369,5602588,,,,,,,,,,,,,,,,,,,,,,,,
2370,5385304,,,,,,,,,,,,,,,,,,,,,,,,
2372,12254909,6062,69,4.37,0.12,0.30,0.08,5875,110,4.00,0.11,-0.02,0.10,,,,,,,,,,,,
2373,10798331,,,,,,,5750,163,4.25,0.14,0.40,0.10,,,,,,,5566,75,4.27,0.15,0.18,0.10
2374,9364290,,,,,,,,,,,,,,,,,,,5584,75,4.19,0.15,0.12,0.10
2378,10813132,,,,,,,5412,79,4.50,0.11,0.10,0.08,,,,,,,,,,,,
2383,9395024,,,,,,,,,,,,,,,,,,,5654,75,4.28,0.15,0.08,0.10
2386,4172013,,,,,,,,,,,,,,,,,,,6117,75,4.32,0.15,0.13,0.10
2389,8494617,,,,,,,5812,132,4.25,0.11,0.10,0.10,,,,,,,,,,,,
2390,10289119,5824,50,3.69,0.10,0.06,0.08,5800,82,3.88,0.20,0.08,0.07,,,,,,,,,,,,
2392,7382313,,,,,,,5500,180,4.08,0.08,-0.10,0.10,,,,,,,5575,75,4.44,0.15,-0.06,0.10
2393,4665571,,,,,,,,,,,,,,,,,,,4815,75,4.45,0.15,-0.06,0.10
2396,12115188,,,,,,,,,,,,,,,,,,,,,,,,
2398,6199056,,,,,,,5938,258,3.25,0.36,0.10,0.19,,,,,,,,,,,,
2399,11461433,,,,,,,,,,,,,,,,,,,5074,75,4.32,0.15,-0.00,0.10
2401,10336951,,,,,,,4719,93,4.46,0.19,-0.15,0.16,,,,,,,,,,,,
2402,8481129,,,,,,,,,,,,,,,,,,,,,,,,
2403,2142522,6103,50,4.35,0.10,0.22,0.08,,,,,,,,,,,,,,,,,,
2407,12120484,,,,,,,,,,,,,,,,,,,5936,75,4.26,0.15,0.18,0.10
2408,6429812,,,,,,,5594,119,4.54,0.19,-0.10,0.10,,,,,,,,,,,,
2409,10024051,,,,,,,,,,,,,,,,,,,,,,,,
2410,8676038,5597,50,4.44,0.10,0.02,0.08,,,,,,,5550,64,4.29,0.10,-0.25,0.10,5616,75,4.51,0.15,-0.11,0.10
2413,3234598,,,,,,,4500,94,4.42,0.15,-0.60,0.10,,,,,,,,,,,,
2414,8611832,5613,59,4.31,0.10,-0.04,0.08,5268,172,3.29,0.29,-0.13,0.13,,,,,,,,,,,,
2417,9654468,,,,,,,,,,,,,,,,,,,,,,,,
2418,10027247,,,,,,,,,,,,,,,,, ,,,,,,,
2420,7107802,,,,,,,5312,230,4.42,0.15,0.30,0.12,,,,,,,5559,75,4.29,0.15,0.11,0.10
2421,8838950,,,,,,,,,,,,,,,,,,,,,,,,
2422,11360805,,,,,,,,,,,,,,,,,,,5243,75,4.51,0.15,0.09,0.10
2426,8081899,,,,,,,4000,189,3.04,0.58,0.40,0.10,,,,,,,,,,,,
2430,3533469,,,,,,,,,,,,,,,,,,,5405,75,4.43,0.15,0.02,0.10
2433,11968463,,,,,,,,,,,,,,,,,,,,,,,,
2437,5036705,,,,,,,,,,,,,,,,,,,6150,75,4.21,0.15,0.10,0.10
2440,5339567,,,,,,,5688,91,4.33,0.11,0.30,0.12,,,,,,,,,,,,
2442,11080405,,,,,,,,,,,,,,,,,,,5012,75,4.41,0.15,0.09,0.10
2443,9209624,,,,,,,5750,267,3.92,0.33,0.10,0.10,,,,,,,,,,,,
2449,12208631,,,,,,,,,,,,,,,,,,,5480,75,4.37,0.15,0.00,0.10
2450,7289317,,,,,,,,,,,,,,,,,,,5525,75,4.44,0.15,0.06,0.10
2451,6500206,,,,,,,,,,,,,,,,,,,5256,75,4.33,0.15,0.30,0.10
2457,9753154,,,,,,,,,,,,,,,,,,,,,,,,
2460,11236244,,,,,,,,,,,,,,,,,,,,,,,,
2462,5042210,5869,50,3.92,0.10,0.03,0.08,6038,84,3.96,0.10,-0.04,0.08,,,,,,,,,,,,
2463,12454461,6162,50,4.42,0.10,0.36,0.08,,,,,,,,,,,,,,,,,,
2466,8544992,,,,,,,,,,,,,,,,,,,,,,,,
2467,11818607,,,,,,,5500,78,4.12,0.06,0.14,0.07,,,,,,,,,,,,
2469,6149910,,,,,,,4888,52,4.42,0.11,-0.18,0.09,4836,64,4.68,0.10,-0.17,0.10,,,,,,
2470,9108085,,,,,,,5750,134,4.33,0.17,0.50,0.11,,,,,,,,,,,,
2471,5436013,,,,,,,5188,88,4.42,0.12,-0.26,0.07,,,,,,,,,,,,
2473,8753896,,,,,,,,,,,,,,,,,,,5092,75,4.46,0.15,-0.07,0.10
2474,8240617,5383,74,4.55,0.13,-0.02,0.08,5318,76,4.56,0.11,-0.27,0.06,,,,,,,,,,,,
2479,5963582,5418,50,3.94,0.10,0.01,0.08,,,,,,,,,,,,,,,,,,
2481,4476423,,,,,,,4688,132,2.17,0.17,0.10,0.10,,,,,,,,,,,,
2482,11403389,,,,,,,4938,220,3.92,0.33,0.40,0.10,,,,,,,,,,,,
2484,10453588,5750,50,4.20,0.10,-0.27,0.08,5938,175,4.00,0.43,-0.20,0.20,,,,,,,,,,,,
2485,11125613,,,,,,,,,,,,,,,,,,,4826,75,4.33,0.15,-0.12,0.10
2486,8074328,,,,,,,6000,122,4.08,0.08,0.10,0.10,,,,,,,,,,,,
2487,7212184,,,,,,,,,,,,,,,,,,,5847,75,4.07,0.15,-0.25,0.10
2488,8559152,5950,50,4.20,0.10,-0.02,0.08,5812,91,3.83,0.17,0.00,0.16,,,,,,,,,,,,
2492,11752632,,,,,,,5825,101,4.04,0.14,-0.22,0.14,,,,,,,,,,,,
2494,7047207,,,,,,,,,,,,,,,,,,,5864,75,4.15,0.15,0.09,0.10
2497,11179076,,,,,,,,,,,,,,,,,,,4880,75,4.45,0.15,0.03,0.10
2498,5959719,,,,,,,5250,94,4.75,0.11,0.00,0.15,,,,,,,,,,,,
2503,8631504,,,,,,,,,,,,,,,,,,,,,,,,
2509,9880190,,,,,,,,,,,,,,,,,,,5001,75,4.39,0.15,0.02,0.10
2516,7294743,,,,,,,5412,74,3.88,0.12,0.24,0.05,,,,,,,,,,,,
2517,8947520,,,,,,,,,,,,,,,,,,,5589,75,4.59,0.15,-0.09,0.10
2519,4047631,,,,,,,4712,69,4.46,0.12,-0.06,0.08,,,,,,,,,,,,
2521,7183745,,,,,,,,,,,,,,,,,,,4999,75,4.49,0.15,-0.18,0.10
2522,9177629,,,,,,,4062,148,2.25,0.31,-0.10,0.24,,,,,,,,,,,,
2523,7778767,,,,,,,,,,,,,,,,,,,5512,75,4.34,0.15,0.29,0.10
2524,7515762,,,,,,,,,,,,,,,,,,,5850,75,4.17,0.15,0.08,0.10
2527,7879433,,,,,,,,,,,,,,,,,,,,,,,,
2529,8463346,,,,,,,,,,,,,,,,, ,,4570,75,4.03,0.15,-0.23,0.10
2530,9011825,,,,,,,5732,127,4.04,0.27,0.17,0.14,,,,,,,,,,,,
2533,11074835,,,,,,,4988,52,3.33,0.11,-0.12,0.10,,,,,,,,,,,,
2534,1996180,,,,,,,6000,94,4.50,0.13,0.00,0.15,,,,,,,,,,,,
2535,9635606,,,,,,,4932,50,4.50,0.11,-0.12,0.09,,,,,,,4814,75,4.34,0.15,0.02,0.10
2538,1849702,,,,,,,,,,,,,,,,,,,,,,,,
2541,12306058,,,,,,,5012,52,3.42,0.15,-0.08,0.14,,,,,,,,,,,,
2542,6183511,,,,,,,,,,,,,,,,,,,,,,,,
2543,12469800,,,,,,,,,,,,,,,,,,,4946,75,4.48,0.15,-0.02,0.10
2545,9696358,6262,50,4.15,0.10,0.23,0.08,6050,109,4.17,0.11,0.12,0.10,,,,,,,,,,,,
2547,4484336,,,,,,,,,,,,,,,,,,,,,,,,
2548,9580167,,,,,,,,,,,,,,,,,,,,,,,,
2552,8757824,,,,,,,,,,,,,,,,,,,6081,75,4.30,0.15,-0.01,0.10
2553,9832208,,,,,,,,,,,,,,,,,,,4930,75,4.39,0.15,0.11,0.10
2554,10471621,,,,,,,,,,,,,,,,,,,,,,,,
2555,5350244,6081,56,4.32,0.10,-0.05,0.08,6138,110,4.29,0.19,-0.10,0.04,,,,,,,,,,,,
2556,5374403,,,,,,,5044,133,3.10,0.39,0.04,0.10,,,,,,,,,,,,
2559,6605493,,,,,,,5875,183,4.58,0.15,0.30,0.12,,,,,,,,,,,,
2561,7259298,,,,,,,4062,175,2.58,0.80,-0.20,0.34,,,,,,,,,,,,
2563,5175024,,,,,,,5188,266,3.25,0.36,0.30,0.20,,,,,,,,,,,,
2564,9026749,,,,,,,5900,189,3.83,0.22,-0.16,0.18,,,,,,,,,,,,
2566,9159242,,,,,,,5125,125,3.33,0.21,0.20,0.12,,,,,,,,,,,,
2569,8247770,,,,,,,5750,134,4.67,0.11,0.40,0.10,,,,,,,5642,75,4.29,0.15,0.26,0.10
2571,6867588,,,,,,,,,,,,,,,,,,,5215,75,4.55,0.15,0.19,0.10
2577,12257999,,,,,,,6000,267,3.00,0.68,0.40,0.10,,,,,,,,,,,,
2579,9896018,,,,,,,,,,,,,,,,,,,5893,75,4.29,0.15,0.12,0.10
2581,11818872,,,,,,,5456,104,4.46,0.13,0.20,0.10,,,,,,,,,,,,
2582,11771430,,,,,,,5625,125,4.00,0.32,0.50,0.15,,,,,,,,,,,,
2583,10387742,5642,49,4.49,0.10,0.05,0.08,,,,,,,,,,,,,,,,,,
2585,7673841,5772,78,4.29,0.13,-0.13,0.08,6238,115,4.50,0.14,-0.16,0.11,,,,,,,,,,,,
2590,12016267,6314,50,4.12,0.10,0.02,0.08,,,,,,,,,,,,,,,,,,
2592,6765135,,,,,,,5844,194,4.04,0.25,-0.15,0.16,,,,,,,,,,,,
2593,8212002,6176,55,4.31,0.10,0.29,0.08,6250,134,4.25,0.31,0.30,0.12,,,,,,,6119,75,4.21,0.15,0.16,0.10
2595,8883329,,,,,,,4562,63,2.00,0.21,-0.30,0.20,,,,,,,,,,,,
2597,12120307,,,,,,,,,,,,,,,,,,,,,,,,
2600,9777251,,,,,,,,,,,,,,,,,,,5497,75,4.36,0.15,0.16,0.10
2601,7531677,,,,,,,,,,,,,,,,,,,5866,75,4.20,0.15,0.00,0.10
2602,10068659,,,,,,,,,,,,,,,,,,,5550,75,4.39,0.15,0.03,0.10
2603,2443393,6359,93,4.18,0.15,0.09,0.09,6156,150,4.00,0.16,-0.04,0.09,,,,,,,,,,,,
2607,5095635,,,,,,,5562,63,4.25,0.11,0.10,0.10,,,,,,,,,,,,
2608,6269070,,,,,,,6188,186,4.46,0.11,0.00,0.14,,,,,,,,,,,,
2610,2305866,,,,,,,,,,,,,,,,,,,,,,,,
2612,9602613,5576,50,4.44,0.10,0.33,0.08,,,,,,,,,,,,,5495,75,4.35,0.15,0.30,0.10
2623,10916600,,,,,,,6188,132,4.08,0.27,0.20,0.12,,,,,,,,,,,,
2624,8429314,,,,,,,5875,206,4.42,0.30,0.10,0.10,,,,,,,5798,75,4.33,0.15,0.01,0.10
2626,11768142,,,,,,,,,,,,,,,,, ,,,,,,,
2627,6124512,,,,,,,,,,,,,,,,,,,,,,,,
2628,10070468,,,,,,,,,,,,,,,,,,,5825,75,4.19,0.15,-0.08,0.10
2631,7584650,,,,,,,5875,183,4.58,0.20,-0.20,0.12,,,,,,,,,,,,
2632,11337566,6311,58,4.00,0.10,0.17,0.08,6000,267,3.17,0.40,-0.20,0.20,,,,,,,,,,,,
2635,4914566,5967,72,3.86,0.12,-0.12,0.08,6062,82,3.92,0.15,-0.02,0.06,,,,,,,,,,,,
2636,6198182,5857,50,4.47,0.10,0.05,0.08,,,,,,,,,,,,,,,,,,
2637,9574179,,,,,,,,,,,,,,,,,,,5695,75,4.29,0.15,0.01,0.10
2639,11391755,,,,,,,,,,,,,,,,,,,,,,,,
2640,9088780,5061,50,3.26,0.10,-0.11,0.08,,,,,,,,,,,,,,,,,,
2641,8894646,,,,,,,3938,199,1.88,0.62,0.00,0.22,,,,,,,,,,,,
2649,6842682,,,,,,,5550,96,4.33,0.12,0.06,0.07,,,,,,,,,,,,
2650,8890150,,,,,,,,,,,,,,,,, ,,,,,,,
2652,4346178,,,,,,,,,,,,,,,,,,,5374,75,4.27,0.15,0.11,0.10
2655,10018233,,,,,,,,,,,,,,,,,,,5493,75,4.44,0.15,0.06,0.10
2657,9283156,5486,50,4.51,0.10,-0.17,0.08,5450,73,4.46,0.12,-0.22,0.15,,,,,,,,,,,,
2658,8547429,,,,,,,,,,,,,,,,,,,5794,75,4.38,0.15,0.22,0.10
2659,8803882,5193,50,3.80,0.10,0.26,0.08,,,,,,,,,,,,,,,,,,
2662,3426367,,,,,,,,,,,,,,,,,,,,,,,,
2668,5513012,,,,,,,5438,68,4.44,0.17,-0.06,0.09,,,,,,,,,,,,
2672,11253827,5591,50,4.45,0.10,0.03,0.08,,,,,,,,,,,,,,,,,,
2674,8022489,5628,51,3.99,0.10,0.04,0.08,5688,162,4.17,0.25,0.00,0.11,,,,,,,,,,,,
2675,5794570,5728,50,4.54,0.10,0.02,0.08,5500,134,4.42,0.15,-0.10,0.19,,,,,,,,,,,,
2676,5649325,,,,,,,,,,,,,,,,,,,,,,,,
2677,9958387,,,,,,,5188,340,3.33,0.33,0.10,0.10,,,,,,,,,,,,
2678,6779260,5398,50,4.54,0.10,-0.03,0.08,,,,,,,,,,,,,,,,,,
2679,6716021,,,,,,,,,,,,,,,,,,,,,,,,
2681,6878240,,,,,,,,,,,,,5369,64,4.67,0.10,-0.17,0.10,,,,,,
2684,4035667,,,,,,,,,,,,,,,,,,,,,,,,
2686,7826659,,,,,,,4775,59,4.33,0.14,-0.16,0.07,,,,,,,,,,,,
2687,7202957,5805,50,4.52,0.10,-0.05,0.08,,,,,,,5828,64,4.61,0.10,0.05,0.10,,,,,,
2690,5369827,5521,50,4.64,0.10,0.11,0.08,,,,,,,,,,,,,,,,,,
2691,4552729,,,,,,,,,,,,,,,,,,,,,,,,
2693,5185897,,,,,,,4625,82,4.33,0.17,-0.30,0.12,,,,,,,,,,,,
2694,9475552,,,,,,,,,,,,,,,,,,,,,,,,
2696,11071200,,,,,,,,,,,,,,,,,,,,,,,,
2698,5128673,,,,,,,,,,,,,,,,,,,,,,,,
2703,5871985,,,,,,,,,,,,,,,,, ,,,,,,,
2705,11453592,,,,,,,,,,,,,,,,,,,,,,,,
2706,9697131,6422,50,4.17,0.10,0.09,0.08,,,,,,,,,,,,,,,,,,
2707,5480640,,,,,,,5312,230,4.67,0.11,0.20,0.12,,,,,,,5466,75,4.27,0.15,-0.03,0.10
2711,5272233,,,,,,,5938,113,4.58,0.08,0.20,0.12,,,,,,,,,,,,
2712,11098013,6420,50,4.32,0.10,0.31,0.08,,,,,,,,,,,,,,,,,,
2713,5443604,,,,,,,4800,50,4.62,0.15,-0.22,0.10,,,,,,,,,,,,
2714,12206313,,,,,,,5812,282,4.00,0.41,0.10,0.29,,,,,,,,,,,,
2717,9467404,6016,50,4.16,0.10,-0.07,0.08,6019,94,4.42,0.10,-0.02,0.08,,,,,,,,,,,,
2720,8176564,6012,50,4.12,0.10,-0.18,0.08,,,,,,,6017,64,4.19,0.10,-0.16,0.10,,,,,,
2721,6587105,,,,,,,,,,,,,,,,,,,5533,75,4.35,0.15,0.10,0.10
2722,7673192,6045,50,4.28,0.10,-0.13,0.08,6188,162,4.42,0.15,-0.10,0.10,,,,,,,,,,,,
2728,4178606,,,,,,,,,,,,,,,,,,,,,,,,
2729,12008872,,,,,,,,,,,,,,,,,,,,,,,,
2730,8415200,,,,,,,,,,,,,,,,,,,5582,75,4.20,0.15,0.03,0.10
2732,9886361,6164,50,4.19,0.10,0.25,0.08,,,,,,,,,,,,,,,,,,
2733,5953297,,,,,,,4650,147,4.06,0.31,-0.06,0.13,,,,,,,,,,,,
2737,6614629,,,,,,,,,,,,,,,,,,,,,,,,
2739,4831728,,,,,,,,,,,,,,,,,,,5478,75,4.26,0.15,0.30,0.10
2740,3336765,,,,,,,,,,,,,,,,,,,,,,,,
2741,5513893,,,,,,,5838,80,4.46,0.15,0.10,0.08,,,,,,,,,,,,
2742,5980208,,,,,,,,,,,,,,,,,,,,,,,,
2743,8095441,,,,,,,5519,86,4.38,0.15,0.01,0.09,,,,,,,,,,,,
2744,5881813,,,,,,,5625,125,4.58,0.20,0.10,0.10,,,,,,,5319,75,4.17,0.15,-0.04,0.10
2748,9962455,,,,,,,5438,112,3.79,0.14,-0.10,0.08,,,,,,,,,,,,
2749,8687088,,,,,,,,,,,,,,,,,,,,,,,,
2750,3663173,,,,,,,,,,,,,5978,64,3.85,0.10,-0.17,0.10,,,,,,
2752,5717567,,,,,,,,,,,,,,,,,,,,,,,,
2753,6265792,,,,,,,5875,183,4.25,0.17,0.40,0.10,,,,,,,,,,,,
2754,10905911,5776,50,4.44,0.10,-0.09,0.08,,,,,,,,,,,,,,,,,,
2755,3545135,5830,50,4.47,0.10,-0.17,0.08,,,,,,,,,,,,,5792,75,4.29,0.15,0.01,0.10
2756,6964929,,,,,,,,,,,,,,,,,,,5885,75,4.41,0.15,0.11,0.10
2757,6432345,,,,,,,5412,85,4.50,0.14,0.04,0.09,,,,,,,,,,,,
2758,8703129,,,,,,,,,,,,,,,,,,,,,,,,
2759,11076400,,,,,,,4888,61,4.33,0.15,-0.04,0.06,,,,,,,,,,,,
2760,7877978,,,,,,,4688,91,4.33,0.21,-0.40,0.10,,,,,,,,,,,,
2762,8210018,,,,,,,,,,,,,,,,, ,,,,,,,
2763,3834322,,,,,,,,,,,,,,,,,,,,,,,,
2765,11188249,,,,,,,,,,,,,,,,,,,,,,,,
2768,9008737,,,,,,,,,,,,,,,,,,,,,,,,
2769,9692128,,,,,,,5938,63,4.17,0.11,0.00,0.16,,,,,,,,,,,,
2770,10917043,,,,,,,,,,,,,,,,, ,,,,,,,
2771,11456382,,,,,,,,,,,,,,,,,,,,,,,,
2781,8190354,,,,,,,,,,,,,,,,,,,,,,,,
2785,10001368,,,,,,,,,,,,,,,,,,,,,,,,
2786,9466429,,,,,,,,,,,,,,,,,,,,,,,,
2787,4365442,,,,,,,,,,,,,,,,,,,,,,,,
2789,8885643,,,,,,,5650,104,4.42,0.12,-0.06,0.09,,,,,,,,,,,,
2790,5652893,,,,,,,5094,68,4.23,0.13,-0.33,0.08,,,,,,,,,,,,
2791,11662184,,,,,,,,,,,,,,,,,,,5911,75,4.40,0.15,-0.09,0.10
2792,11127479,5909,50,4.15,0.10,0.06,0.08,,,,,,,,,,,,,,,,,,
2796,11246161,,,,,,,,,,,,,,,,,,,5750,75,4.45,0.15,0.02,0.10
2798,6697756,,,,,,,,,,,,,,,,,,,,,,,,
2801,5905822,6065,50,4.14,0.10,-0.06,0.08,,,,,,,,,,,,,,,,,,
2802,5775129,,,,,,,,,,,,,,,,,,,5928,75,4.33,0.15,-0.02,0.10
2803,9898447,5615,49,4.51,0.10,0.24,0.08,,,,,,,,,,,,,,,,,,
2805,11135308,,,,,,,,,,,,,,,,,,,,,,,,
2807,2985587,,,,,,,,,,,,,,,,,,,,,,,,
2808,3730335,,,,,,,,,,,,,,,,,,,,,,,,
2813,11197853,,,,,,,4688,91,2.00,0.26,-0.50,0.16,,,,,,,,,,,,
2815,9665922,,,,,,,,,,,,,,,,,,,,,,,,
2820,11963206,,,,,,,,,,,,,,,,,,,5708,75,4.69,0.15,-0.08,0.10
2826,8227661,,,,,,,,,,,,,,,,,,,,,,,,
2827,7428736,,,,,,,5225,70,4.67,0.15,-0.08,0.07,,,,,,,,,,,,
2828,6436029,,,,,,,,,,,,,,,,, ,,,,,,,
2829,6197215,5879,49,4.16,0.10,0.00,0.08,,,,,,,,,,,,,,,,,,
2830,9244508,,,,,,,6438,240,3.75,0.57,0.00,0.11,,,,,,,,,,,,
2831,9692557,,,,,,,,,,,,,,,,,,,,,,,,
2832,9995402,,,,,,,,,,,,,,,,,,,,,,,,
2833,9109857,5992,66,3.84,0.11,-0.28,0.08,,,,,,,,,,,,,,,,,,
2834,5609593,,,,,,,,,,,,,,,,,,,,,,,,
2837,11565924,,,,,,,,,,,,,,,,,,,,,,,,
2838,6607357,,,,,,,,,,,,,,,,,,,,,,,,
2840,6467363,,,,,,,,,,,,,,,,,,,,,,,,
2841,8758204,,,,,,,,,,,,,5134,64,4.38,0.10,-0.36,0.10,,,,,,
2848,7749773,,,,,,,5638,127,4.12,0.20,0.22,0.11,,,,,,,,,,,,
2849,10064256,,,,,,,5200,46,4.50,0.06,0.18,0.07,,,,,,,,,,,,
2851,6697605,,,,,,,,,,,,,,,,,,,5371,75,4.41,0.15,0.11,0.10
2853,12602314,,,,,,,,,,,,,,,,,,,5011,75,4.38,0.15,0.12,0.10
2854,5513866,,,,,,,,,,,,,,,,,,,,,,,,
2855,4547603,,,,,,,5488,97,4.33,0.12,0.18,0.07,,,,,,,,,,,,
2857,6345732,,,,,,,5938,175,4.25,0.11,0.40,0.10,,,,,,,,,,,,
2859,10397751,,,,,,,,,,,,,,,,,,,,,,,,
2863,3241557,,,,,,,,,,,,,,,,,,,,,,,,
2864,3957082,,,,,,,,,,,,,,,,,,,,,,,,
2866,4138951,,,,,,,,,,,,,,,,,,,,,,,,
2867,9899181,4945,50,4.71,0.10,-0.06,0.08,4800,80,4.00,0.16,-0.24,0.11,,,,,,,,,,,,
2869,7767162,,,,,,,,,,,,,,,,,,,6335,75,4.22,0.15,0.15,0.10
2871,10793172,,,,,,,5188,188,4.17,0.11,0.30,0.12,,,,,,,5551,75,4.33,0.15,0.13,0.10
2874,9149789,,,,,,,,,,,,,,,,,,,,,,,,
2875,12170648,,,,,,,,,,,,,,,,,,,,,,,,
2877,7019524,,,,,,,5512,72,4.42,0.11,0.26,0.07,,,,,,,,,,,,
2878,5106313,,,,,,,,,,,,,,,,,,,5019,75,4.46,0.15,-0.02,0.10
2879,7051984,,,,,,,,,,,,,,,,,,,,,,,,
2882,5642620,,,,,,,,,,,,,,,,, ,,,,,,,
2884,9652649,,,,,,,,,,,,,,,,,,,,,,,,
2885,11100670,,,,,,,,,,,,,,,,,,,,,,,,
2891,10068024,,,,,,,,,,,,,,,,,,,,,,,,
2896,2853828,,,,,,,,,,,,,,,,,,,,,,,,
2904,3969687,6135,50,4.08,0.10,0.35,0.08,,,,,,,,,,,,,,,,,,
2906,6716545,,,,,,,6050,130,4.17,0.08,-0.18,0.10,,,,,,,,,,,,
2913,9693006,5709,50,4.24,0.10,0.45,0.08,,,,,,,,,,,,,,,,,,
2914,6837283,,,,,,,,,,,,,,,,,,,,,,,,
2915,5613821,5635,50,4.49,0.10,-0.01,0.08,,,,,,,,,,,,,,,,,,
2916,7269881,,,,,,,,,,,,,,,,,,,,,,,,
2920,7090524,,,,,,,,,,,,,,,,,,,5513,75,4.26,0.15,0.24,0.10
2923,9815053,,,,,,,5100,33,4.42,0.05,-0.14,0.07,,,,,,,,,,,,
2924,7609553,,,,,,,4938,60,4.58,0.15,-0.10,0.06,,,,,,,,,,,,
2925,6974658,,,,,,,,,,,,,,,,,,,,,,,,
2926,10122538,,,,,,,,,,,,,,,,, ,,,,,,,
2931,8611257,5010,50,4.65,0.10,-0.15,0.08,4750,134,4.50,0.29,0.00,0.16,4976,64,4.70,0.10,-0.23,0.10,4992,75,4.49,0.15,-0.03,0.10
2933,12416987,,,,,,,,,,,,,,,,, ,,,,,,,
2935,8259713,,,,,,,,,,,,,,,,,,,,,,,,
2936,10880507,,,,,,,5500,127,4.42,0.14,0.08,0.06,,,,,,,,,,,,
2943,9838468,,,,,,,5750,133,3.98,0.22,0.30,0.15,,,,,,,,,,,,
2948,6356692,,,,,,,,,,,,,,,,,,,,,,,,
2949,6026737,5864,50,4.19,0.10,0.01,0.08,,,,,,,,,,,,,,,,,,
2951,4991208,5563,50,4.49,0.10,-0.17,0.08,,,,,,,,,,,,,,,,,,
2956,8801316,6280,50,3.72,0.10,-0.07,0.08,,,,,,,,,,,,,,,,,,
2957,10904004,,,,,,,4762,38,4.21,0.08,-0.34,0.08,,,,,,,,,,,,
2960,10876237,,,,,,,,,,,,,,,,,,,,,,,,
2961,10471515,6017,50,4.33,0.10,0.14,0.08,,,,,,,,,,,,,,,,,,
2962,4935172,,,,,,,,,,,,,,,,,,,,,,,,
2963,8760040,,,,,,,,,,,,,,,,,,,5947,75,4.28,0.15,0.02,0.10
2964,10098844,,,,,,,,,,,,,,,,,,,,,,,,
2965,8429415,,,,,,,,,,,,,,,,,,,,,,,,
2968,8873090,6134,53,3.70,0.10,-0.13,0.08,,,,,,,,,,,,,,,,,,
2969,8560804,,,,,,,,,,,,,,,,,,,,,,,,
2970,5450893,6051,50,4.16,0.10,-0.14,0.08,,,,,,,,,,,,,,,,,,
2971,4770174,6311,50,4.22,0.10,0.32,0.08,,,,,,,,,,,,,,,,,,
2972,8949925,,,,,,,,,,,,,,,,,,,5848,75,4.29,0.15,0.01,0.10
2974,3336283,,,,,,,,,,,,,,,,,,,,,,,,
2977,11090556,,,,,,,5750,164,4.17,0.11,-0.10,0.19,,,,,,,,,,,,
2979,2720514,,,,,,,,,,,,,,,,,,,,,,,,
2982,8360640,,,,,,,5438,60,4.71,0.14,0.16,0.08,,,,,,,,,,,,
2984,7918652,6229,50,4.27,0.10,0.28,0.08,,,,,,,,,,,,,,,,,,
2990,5520547,,,,,,,,,,,,,,,,,,,,,,,,
2991,4848424,,,,,,,,,,,,,,,,,,,5617,75,4.15,0.15,0.23,0.10
2992,8509442,,,,,,,,,,,,,,,,, ,,,,,,,
2994,11244137,,,,,,,5275,82,3.92,0.15,0.32,0.07,,,,,,,,,,,,
3000,5702939,,,,,,,,,,,,,,,,,,,,,,,,
3002,3852655,,,,,,,,,,,,,,,,,,,,,,,,
3004,6103377,,,,,,,,,,,,,,,,,,,5896,75,4.13,0.15,-0.03,0.10
3007,10190075,,,,,,,5638,94,4.46,0.10,0.16,0.05,,,,,,,,,,,,
3008,9070666,,,,,,,,,,,,,,,,,,,5888,75,4.06,0.15,-0.03,0.10
3009,12405333,,,,,,,,,,,,,,,,,,,,,,,,
3010,3642335,,,,,,,,,,,,,,,,, ,,,,,,,
3012,7109851,,,,,,,,,,,,,,,,,,,,,,,,
3015,11403530,5801,50,4.16,0.10,-0.01,0.08,,,,,,,,,,,,,,,,,,
3017,12072872,,,,,,,,,,,,,,,,,,,,,,,,
3019,8709688,,,,,,,,,,,,,,,,,,,5633,75,4.29,0.15,0.21,0.10
3020,8241079,,,,,,,5750,313,3.92,0.30,-0.10,0.24,,,,,,,,,,,,
3021,3348285,,,,,,,,,,,,,,,,,,,,,,,,
3023,7732285,,,,,,,,,,,,,,,,,,,,,,,,
3024,12833566,,,,,,,,,,,,,,,,,,,,,,,,
3029,5903749,,,,,,,,,,,,,,,,,,,5287,75,4.31,0.15,0.15,0.10
3032,10585738,,,,,,,,,,,,,,,,,,,,,,,,
3034,2973386,,,,,,,,,,,,,,,,,,,,,,,,
3035,6388770,,,,,,,,,,,,,,,,,,,,,,,,
3038,8051946,,,,,,,,,,,,,,,,,,,5634,75,4.12,0.15,0.01,0.10
3039,5445681,,,,,,,5438,258,3.67,0.33,-0.10,0.24,,,,,,,,,,,,
3043,9834731,,,,,,,,,,,,,,,,,,,6150,75,4.48,0.15,-0.19,0.10
3046,8161830,,,,,,,,,,,,,,,,,,,,,,,,
3048,9714550,,,,,,,5425,65,4.29,0.04,-0.12,0.06,,,,,,,,,,,,
3049,6263593,,,,,,,4488,118,3.85,0.31,0.28,0.10,,,,,,,,,,,,
3051,9959492,,,,,,,,,,,,,,,,,,,5580,75,4.20,0.15,-0.22,0.10
3052,8827575,,,,,,,5288,91,4.39,0.14,-0.15,0.09,,,,,,,,,,,,
3057,3234843,,,,,,,,,,,,,,,,,,,,,,,,
3060,11019987,6293,50,4.21,0.10,0.07,0.08,,,,,,,,,,,,,,,,,,
3061,4857058,,,,,,,5100,64,4.52,0.11,-0.02,0.11,,,,,,,,,,,,
3065,5040077,,,,,,,,,,,,,,,,,,,,,,,,
3068,3230805,,,,,,,,,,,,,,,,,,,,,,,,
3073,8546542,,,,,,,5275,70,4.50,0.09,-0.36,0.07,,,,,,,,,,,,
3075,3328080,,,,,,,,,,,,,,,,,,,,,,,,
3083,7106173,5845,50,4.42,0.10,0.40,0.08,,,,,,,,,,,,,,,,,,
3086,10749059,,,,,,,,,,,,,5194,64,4.44,0.10,-0.35,0.10,,,,,,
3087,9119568,,,,,,,,,,,,,,,,,,,,,,,,
3088,9020114,,,,,,,,,,,,,,,,,,,5707,75,4.54,0.15,0.14,0.10
3093,5096590,,,,,,,5812,132,4.50,0.21,-0.10,0.10,,,,,,,,,,,,
3095,9650989,,,,,,,,,,,,,,,,,,,5789,75,4.44,0.15,0.14,0.10
3096,7455981,,,,,,,,,,,,,,,,,,,,,,,,
3097,7582689,5993,50,4.13,0.10,-0.03,0.08,,,,,,,,,,,,,6004,75,4.40,0.15,0.07,0.10
3100,7107561,,,,,,,,,,,,,,,,,,,,,,,,
3103,11237332,,,,,,,,,,,,,,,,,,,,,,,,
3109,11572193,6474,58,4.27,0.10,0.41,0.08,,,,,,,,,,,,,,,,,,
3110,11285870,,,,,,,,,,,,,,,,,,,,,,,,
3111,8581240,5877,50,4.34,0.10,-0.12,0.08,,,,,,,,,,,,,,,,,,
3114,9288237,,,,,,,,,,,,,,,,,,,,,,,,
3117,6523351,5575,50,4.52,0.10,0.10,0.08,,,,,,,,,,,,,,,,,,
3120,11499192,,,,,,,,,,,,,,,,,,,5885,75,4.34,0.15,-0.10,0.10
3122,12416661,6240,50,3.97,0.10,0.24,0.08,,,,,,,,,,,,,,,,,,
3123,8197793,,,,,,,,,,,,,,,,,,,5837,75,4.32,0.15,-0.17,0.10
3125,8751796,6251,50,4.26,0.10,-0.09,0.08,,,,,,,,,,,,,,,,,,
3127,9907129,,,,,,,,,,,,,,,,,,,5810,75,4.18,0.15,-0.03,0.10
3128,7609674,6031,50,3.74,0.10,-0.17,0.08,,,,,,,,,,,,,,,,,,
3130,10252275,,,,,,,4812,132,4.50,0.32,-0.20,0.12,,,,,,,,,,,,
3132,9541295,,,,,,,,,,,,,,,,,,,,,,,,
3138,6444896,,,,,,,,,,,,,,,,,,,,,,,,
3141,5440317,,,,,,,5625,157,4.25,0.31,0.40,0.10,,,,,,,,,,,,
3146,10908248,,,,,,,5675,77,4.21,0.10,0.16,0.05,,,,,,,,,,,,
3147,7534267,,,,,,,5475,112,3.83,0.13,0.12,0.10,,,,,,,,,,,,
3156,4150611,,,,,,,,,,,,,,,,,,,,,,,,
3158,6278762,,,,,,,,,,,,,,,,,,,,,,,,
3161,2696703,,,,,,,,,,,,,,,,,,,,,,,,
3162,9752973,,,,,,,,,,,,,,,,,,,,,,,,
3165,9579208,,,,,,,,,,,,,,,,,,,,,,,,
3167,12255382,5577,50,4.61,0.10,-0.09,0.08,,,,,,,,,,,,,,,,,,
3168,4450844,,,,,,,,,,,,,,,,,,,,,,,,
3172,3337061,,,,,,,,,,,,,,,,,,,,,,,,
3178,10991239,,,,,,,,,,,,,,,,,,,,,,,,
3179,6153407,5719,50,4.44,0.10,-0.01,0.08,,,,,,,,,,,,,,,,,,
3184,4735826,5789,50,4.18,0.10,0.13,0.08,,,,,,,,,,,,,,,,,,
3190,5985713,6047,50,4.27,0.10,-0.22,0.08,,,,,,,,,,,,,,,,,,
3193,7430876,,,,,,,,,,,,,,,,,,,,,,,,
3194,12004971,6377,50,4.23,0.10,0.35,0.08,,,,,,,,,,,,,,,,,,
3196,9002538,6129,50,4.25,0.10,-0.04,0.08,,,,,,,,,,,,,,,,,,
3197,8443527,,,,,,,,,,,,,,,,,,,,,,,,
3199,5482603,,,,,,,,,,,,,,,,,,,,,,,,
3202,4262040,,,,,,,,,,,,,,,,,,,,,,,,
3203,3122872,6412,53,3.80,0.10,-0.17,0.08,,,,,,,,,,,,,,,,,,
3204,11456279,,,,,,,,,,,,,,,,,,,,,,,,
3208,10155029,5851,50,4.43,0.10,-0.09,0.08,,,,,,,,,,,,,,,,,,
3209,7017274,,,,,,,6312,230,3.75,0.44,0.30,0.12,,,,,,,6336,75,4.25,0.15,0.06,0.10
3211,7293937,,,,,,,,,,,,,,,,,,,,,,,,
3214,7983117,,,,,,,,,,,,,,,,,,,,,,,,
3216,10338279,,,,,,,,,,,,,,,,,,,,,,,,
3218,10191036,,,,,,,,,,,,,,,,,,,,,,,,
3220,11189311,6363,56,4.26,0.10,0.32,0.08,6188,230,4.00,0.37,0.30,0.12,,,,,,,,,,,,
3224,10384298,,,,,,,,,,,,,,,,,,,5382,75,4.30,0.15,0.10,0.10
3225,3109550,,,,,,,,,,,,,,,,,,,,,,,,
3227,8975368,,,,,,,,,,,,,,,,,,,,,,,,
3231,10489539,,,,,,,,,,,,,,,,,,,,,,,,
3232,9569711,5733,50,4.46,0.10,0.03,0.08,,,,,,,,,,,,,,,,,,
3234,10057494,6257,50,4.31,0.10,0.01,0.08,,,,,,,,,,,,,,,,,,
3236,7902003,6306,52,3.96,0.10,0.10,0.08,,,,,,,,,,,,,,,,,,
3237,6587796,5733,50,4.38,0.10,0.08,0.08,5550,116,4.38,0.11,0.18,0.04,,,,,,,,,,,,
3239,5305240,,,,,,,,,,,,,,,,,,,,,,,,
3240,6206559,,,,,,,,,,,,,,,,,,,,,,,,
3242,6928906,,,,,,,,,,,,,,,,,,,,,,,,
3243,9821151,,,,,,,,,,,,,,,,,,,,,,,,
3244,6850665,,,,,,,,,,,,,,,,,,,,,,,,
3245,8073705,6032,50,4.21,0.10,-0.17,0.08,,,,,,,,,,,,,,,,,,
3246,9885417,4871,50,4.71,0.10,0.12,0.08,,,,,,,,,,,,,,,,,,
3248,10917433,,,,,,,,,,,,,,,,,,,,,,,,
3249,9083564,,,,,,,,,,,,,,,,,,,,,,,,
3252,5653072,,,,,,,,,,,,,,,,,,,,,,,,
3254,9899141,,,,,,,,,,,,,,,,,,,,,,,,
3255,8183288,,,,,,,4719,93,4.33,0.17,-0.25,0.16,,,,, ,,,,,,,
3259,2853029,,,,,,,,,,,,,,,,,,,5315,75,4.47,0.15,-0.05,0.10
3260,12156174,,,,,,,5438,113,4.58,0.08,0.20,0.12,,,,,,,5546,75,4.19,0.15,0.13,0.10
3266,8826007,,,,,,,,,,,,,,,,,,,,,,,,
3277,3120904,6044,66,3.81,0.11,0.17,0.08,5625,98,3.33,0.11,0.06,0.09,,,,,,,,,,,,
3278,3342467,,,,,,,5388,85,4.62,0.11,0.26,0.07,5490,64,4.69,0.10,0.16,0.10,,,,,,
3281,11177676,,,,,,,,,,,,,,,,,,,5353,75,4.26,0.15,0.00,0.10
3282,12066569,,,,,,,,,,,,,,,,, ,,,,,,,
3283,9008103,,,,,,,,,,,,,4851,64,4.64,0.10,-0.12,0.10,,,,,,
3284,6497146,,,,,,,,,,,,,,,,,,,,,,,,
3287,6584273,,,,,,,,,,,,,,,,,,,,,,,,
3288,5768816,,,,,,,,,,,,,,,,,,,,,,,,
3296,9447166,,,,,,,4775,73,4.25,0.19,-0.06,0.10,,,,,,,,,,,,
3301,8301878,,,,,,,,,,,,,,,,,,,,,,,,
3308,3632089,,,,,,,,,,,,,,,,,,,,,,,,
3310,12253769,5404,50,4.46,0.10,0.11,0.08,,,,,,,,,,,,,,,,,,
3311,12735830,,,,,,,4688,91,4.08,0.27,-0.60,0.10,,,,,,,,,,,,
3313,9571186,,,,,,,4812,91,4.33,0.31,0.30,0.12,,,,,,,,,,,,
3315,8554701,,,,,,,,,,,,,,,,,,,,,,,,
3319,5965819,,,,,,,,,,,,,,,,,,,5796,75,4.12,0.15,0.14,0.10
3323,5193659,,,,,,,,,,,,,,,,,,,5565,75,4.15,0.15,0.13,0.10
3330,4736644,,,,,,,,,,,,,,,,,,,4910,75,4.39,0.15,0.04,0.10
3338,8263752,,,,,,,,,,,,,,,,,,,,,,,,
3340,3529290,,,,,,,,,,,,,,,,,,,,,,,,
3341,5621333,,,,,,,,,,,,,,,,,,,5773,75,4.19,0.15,0.08,0.10
3343,3236705,,,,,,,,,,,,,,,,,,,5540,75,4.27,0.15,-0.03,0.10
3344,11810124,,,,,,,,,,,,,,,,,,,5536,75,4.28,0.15,-0.03,0.10
3346,11241912,,,,,,,5850,93,4.00,0.17,0.08,0.08,,,,,,,,,,,,
3348,9349757,,,,,,,,,,,,,,,,,,,5570,75,4.33,0.15,0.16,0.10
3353,7091432,,,,,,,5012,35,4.38,0.11,-0.16,0.08,,,,,,,,,,,,
3358,4263529,,,,,,,,,,,,,,,,,,,,,,,,
3363,11651712,,,,,,,,,,,,,,,,,,,,,,,,
3370,11657614,,,,,,,,,,,,,,,,,,,4891,75,4.42,0.15,0.00,0.10
3371,11125797,,,,,,,5412,85,4.62,0.09,0.02,0.04,,,,,,,,,,,,
3374,6705026,,,,,,,,,,,,,,,,,,,6142,75,4.08,0.15,-0.01,0.10
3382,9991621,,,,,,,,,,,,,,,,,,,,,,,,
3384,8644365,,,,,,,5975,86,4.29,0.12,0.12,0.07,,,,,,,,,,,,
3389,3848966,,,,,,,5625,90,3.67,0.11,-0.36,0.07,,,,,,,,,,,,
3393,9085563,,,,,,,,,,,,,,,,,,,5752,75,4.23,0.15,0.17,0.10
3395,3219037,,,,,,,5650,122,3.96,0.21,0.14,0.04,,,,,,,,,,,,
3398,3561464,,,,,,,5750,299,3.50,0.41,0.10,0.29,,,,,,,,,,,,
3401,9966219,,,,,,,5638,75,4.25,0.06,-0.04,0.05,,,,,,,,,,,,
3403,11754430,,,,,,,,,,,,,,,,,,,5642,75,4.08,0.15,0.02,0.10
3404,8409295,,,,,,,,,,,,,,,,,,,5627,75,4.46,0.15,-0.11,0.10
3408,11922778,,,,,,,,,,,,,,,,,,,,,,,,
3410,9285265,,,,,,,,,,,,,,,,,,,5623,75,4.15,0.15,0.02,0.10
3415,3433668,,,,,,,5250,211,2.92,0.45,-0.20,0.25,,,,,,,,,,,,
3419,11519134,,,,,,,,,,,,,,,,,,,,,,,,
3420,7289338,,,,,,,,,,,,,,,,,,,5819,75,4.13,0.15,0.09,0.10
3421,5004909,,,,,,,,,,,,,,,,,,,,,,,,
3422,5898983,,,,,,,,,,,,,,,,,,,,,,,,
3425,9117416,,,,,,,,,,,,,,,,,,,,,,,,
3428,9027909,,,,,,,5812,132,4.17,0.11,0.00,0.16,,,,,,,,,,,,
3429,9230021,,,,,,,,,,,,,,,,,,,5595,75,4.30,0.15,0.07,0.10
3432,8738775,,,,,,,,,,,,,,,,,,,5326,75,4.15,0.15,0.20,0.10
3434,8628665,,,,,,,,,,,,,,,,,,,5842,75,4.41,0.15,0.05,0.10
3436,6265665,,,,,,,,,,,,,,,,,,,,,,,,
3437,4645174,,,,,,,,,,,,,,,,,,,5848,75,4.08,0.15,-0.22,0.10
3438,6599975,,,,,,,6062,175,4.58,0.20,-0.10,0.10,,,,,,,,,,,,
3439,4282191,,,,,,,,,,,,,,,,,,,,,,,,
3440,3559860,,,,,,,,,,,,,,,,,,,5816,75,4.46,0.15,0.07,0.10
3444,5384713,,,,,,,3856,144,4.46,0.19,-0.85,0.14,,,,,,,,,,,,
3445,11860395,,,,,,,,,,,,,,,,,,,5605,75,4.13,0.15,0.17,0.10
3448,3348216,,,,,,,,,,,,,,,,,,,6080,75,4.25,0.15,-0.12,0.10
3451,10793576,,,,,,,,,,,,,,,,,,,,,,,,
3456,6364582,5625,81,4.55,0.14,-0.17,0.08,5375,183,4.17,0.28,-0.30,0.12,,,,,,,,,,,,
3460,9664276,,,,,,,5938,199,4.17,0.31,0.30,0.12,,,,,,,,,,,,
3462,9967009,,,,,,,,,,,,,,,,,,,5480,75,4.22,0.15,0.09,0.10
3465,9763612,,,,,,,5438,113,4.83,0.17,0.20,0.12,,,,,,,,,,,,
3468,5213404,,,,,,,5675,103,3.79,0.14,-0.32,0.10,,,,,,,,,,,,
3470,9995771,,,,,,,,,,,,,,,,,,,5808,75,4.32,0.15,-0.03,0.10
3471,11875511,,,,,,,,,,,,,,,,,,,,,,,,
3472,9536108,,,,,,,5850,100,4.17,0.18,-0.18,0.14,,,,,,,,,,,,
3473,8905246,,,,,,,,,,,,,,,,,,,,,,,,
3474,5213230,,,,,,,,,,,,,,,,,,,5881,75,4.26,0.15,-0.09,0.10
3481,8812045,,,,,,,5538,122,3.62,0.18,0.02,0.08,,,,,,,,,,,,
3482,7288444,,,,,,,,,,,,,,,,,,,5730,75,4.23,0.15,0.02,0.10
3483,3101923,,,,,,,,,,,,,,,,,,,6001,75,4.30,0.15,-0.20,0.10
3484,10881457,,,,,,,,,,,,,,,,,,,6083,75,4.12,0.15,-0.24,0.10
3486,8121328,,,,,,,5488,69,3.83,0.11,-0.04,0.07,,,,,,,,,,,,
3493,8880123,,,,,,,,,,,,,,,,,,,5860,75,4.39,0.15,0.09,0.10
3495,9474756,,,,,,,,,,,,,,,,,,,5810,75,4.33,0.15,0.04,0.10
3496,7517261,,,,,,,5875,451,3.33,0.60,0.20,0.20,,,,,,,,,,,,
3497,8424002,,,,,,,,,,,,,,,,,,,,,,,,
3500,6058816,,,,,,,,,,,,,,,,,,,6053,75,4.32,0.15,0.18,0.10
3503,6368175,,,,,,,,,,,,,,,,,,,,,,,,
3506,8719419,,,,,,,,,,,,,,,,,,,,,,,,
3508,6697817,,,,,,,6000,211,4.58,0.15,-0.20,0.12,,,,,,,,,,,,
3515,3240159,,,,,,,,,,,,,,,,,,,,,,,,
3522,12021387,,,,,,,,,,,,,,,,,,,,,,,,
3527,8733497,,,,,,,,,,,,,,,,,,,,,,,,
3528,4255422,,,,,,,,,,,,,,,,,,,,,,,,
3541,8868364,,,,,,,,,,,,,,,,,,,,,,,,
3557,5534965,,,,,,,,,,,,,,,,,,,,,,,,
3560,4848423,,,,,,,,,,,,,,,,,,,,,,,,
3573,10068919,,,,,,,,,,,,,,,,,,,,,,,,
3583,5130740,,,,,,,,,,,,,,,,,,,,,,,,
3602,10845188,,,,,,,,,,,,,,,,,,,,,,,,
3605,6137704,,,,,,,,,,,,,,,,,,,,,,,,
3606,10275074,,,,,,,,,,,,,,,,,,,,,,,,
3608,10259301,,,,,,,,,,,,,,,,,,,,,,,,
3641,3534118,,,,,,,,,,,,,,,,,,,,,,,,
3663,12735740,5728,66,4.51,0.11,0.00,0.08,5500,156,4.08,0.08,-0.10,0.10,,,,,,,,,,,,
3678,4150804,,,,,,,5688,162,4.58,0.33,0.40,0.10,,,,,,,,,,,,
3680,9025971,,,,,,,5650,85,4.21,0.08,0.12,0.06,5804,64,4.40,0.10,0.12,0.10,,,,,,
3681,2581316,6258,50,4.39,0.10,0.16,0.08,5938,290,4.42,0.33,0.50,0.11,,,,,,,6144,75,4.13,0.15,0.10,0.10
3683,10795103,6475,55,4.29,0.10,0.17,0.08,,,,,,,,,,,,,,,,,,
3689,7017372,,,,,,,,,,,,,,,,,,,,,,,,
3716,8719324,,,,,,,,,,,,,,,,,,,,,,,,
3720,10735331,,,,,,,,,,,,,,,,,,,,,,,,
3721,7763269,,,,,,,,,,,,,,,,,,,,,,,,
3725,3459199,,,,,,,,,,,,,,,,,,,,,,,,
3726,6973796,,,,,,,,,,,,,,,,, ,,,,,,,
3728,7515679,,,,,,,,,,,,,,,,,,,,,,,,
3741,8780959,,,,,,,,,,,,,,,,,,,,,,,,
3749,11547869,,,,,,,,,,,,,,,,, ,,,,,,,
3762,11518142,,,,,,,5750,134,4.17,0.11,-0.20,0.12,,,,,,,,,,,,
3770,5008245,,,,,,,,,,,,,,,,,,,,,,,,
3780,6775985,,,,,,,,,,,,,,,,,,,,,,,,
3782,11357192,,,,,,,,,,,,,,,,,,,,,,,,
3783,9533489,,,,,,,,,,,,,,,,,,,,,,,,
3787,7813039,,,,,,,,,,,,,,,,,,,,,,,,
3791,5437945,,,,,,,,,,,,,,,,,,,,,,,,
3801,8827930,,,,,,,,,,,,,5671,64,4.24,0.10,0.14,0.10,,,,,,
3811,4638237,,,,,,,5638,84,4.21,0.08,-0.18,0.08,,,,,,,,,,,,
3818,6515722,,,,,,,,,,,,,,,,,,,,,,,,
3823,4820550,,,,,,,5519,100,4.38,0.17,-0.01,0.09,,,,,,,,,,,,
3835,2581554,5000,50,4.64,0.10,-0.10,0.08,,,,,,,,,,,,,,,,,,
3837,9761573,,,,,,,,,,,,,,,,,,,,,,,,
3853,2697935,,,,,,,4925,41,3.42,0.15,-0.28,0.06,,,,,,,,,,,,
3864,4164922,5011,50,4.56,0.10,-0.09,0.08,5100,38,4.71,0.12,0.04,0.11,,,,,,,,,,,,
3867,9353742,,,,,,,,,,,,,,,,,,,5495,75,4.53,0.15,0.16,0.10
3871,9752982,,,,,,,,,,,,,,,,,,,,,,,,
3875,11911561,,,,,,,,,,,,,,,,,,,,,,,,
3876,3440118,5620,50,4.54,0.10,0.06,0.08,,,,,,,,,,,,,,,,,,
3878,4472818,5824,50,4.48,0.10,0.09,0.08,,,,,,,,,,,,,,,,,,
3880,4147444,,,,,,,,,,,,,,,,,,,,,,,,
3886,8848288,,,,,,,,,,,,,,,,,,,,,,,,
3889,10733174,,,,,,,5625,157,4.42,0.20,0.30,0.12,,,,,,,,,,,,
3890,8564976,,,,,,,,,,,,,,,,,,,,,,,,
3891,8765560,,,,,,,,,,,,,,,,,,,,,,,,
3892,11760860,5722,50,4.46,0.10,0.38,0.08,,,,,,,,,,,,,,,,,,
3901,9480535,,,,,,,,,,,,,,,,,,,6089,75,4.05,0.15,-0.10,0.10
3907,7137213,,,,,,,,,,,,,,,,,,,,,,,,
3908,10363115,5793,50,4.10,0.10,-0.01,0.08,,,,,,,,,,,,,,,,,,
3909,5966810,,,,,,,,,,,,,,,,,,,6122,75,4.16,0.15,-0.02,0.10
3911,9761615,,,,,,,5588,95,4.38,0.12,-0.06,0.02,,,,,,,,,,,,
3913,10281221,,,,,,,,,,,,,,,,,,,,,,,,
3923,5015459,,,,,,,,,,,,,,,,, ,,,,,,,
3925,10788461,,,,,,,,,,,,,,,,,,,,,,,,
3928,4242692,,,,,,,,,,,,,,,,,,,,,,,,
3933,11244682,,,,,,,5525,100,4.75,0.16,0.14,0.09,,,,,,,,,,,,
3936,4947556,,,,,,,,,,,,,,,,,,,,,,,,
3943,7679812,6166,57,4.33,0.10,0.12,0.08,,,,,,,,,,,,,,,,,,
3946,8636434,,,,,,,,,,,,,,,,,,,6319,75,4.00,0.15,-0.22,0.10
3966,3732035,,,,,,,6000,222,4.21,0.23,0.00,0.16,,,,,,,,,,,,
3975,9280239,,,,,,,,,,,,,,,,,,,,,,,,
3980,6750902,,,,,,,,,,,,,,,,,,,,,,,,
3991,10352333,,,,,,,,,,,,,,,,,,,,,,,,
3993,2970804,,,,,,,,,,,,,,,,,,,,,,,,
4002,5773121,,,,,,,,,,,,,,,,,,,5283,75,4.60,0.15,0.22,0.10
4004,4814502,5657,50,4.42,0.10,-0.09,0.08,,,,,,,,,,,,,,,,,,
4005,8142787,,,,,,,5438,63,4.25,0.11,-0.10,0.10,5474,64,4.47,0.10,0.02,0.10,5401,75,4.31,0.15,0.09,0.10
4009,8934103,,,,,,,5500,231,4.25,0.31,-0.50,0.16,,,,,,,,,,,,
4011,11969988,,,,,,,,,,,,,,,,,,,,,,,,
4014,9009953,,,,,,,5812,230,4.08,0.27,0.10,0.19,,,,,,,5813,75,4.27,0.15,-0.01,0.10
4015,8282846,,,,,,,,,,,,,,,,,,,5053,75,4.36,0.15,0.01,0.10
4016,5938970,,,,,,,4625,82,4.42,0.15,-0.30,0.12,,,,,,,,,,,,
4018,4929299,,,,,,,,,,,,,,,,,,,,,,,,
4021,11967788,,,,,,,,,,,,,,,,,,,,,,,,
4022,7733731,,,,,,,,,,,,,,,,,,,,,,,,
4024,10714072,,,,,,,,,,,,,,,,,,,,,,,,
4032,7100673,5575,62,4.35,0.11,0.11,0.08,,,,,,,,,,,,,,,,,,
4034,10089911,,,,,,,6312,249,4.17,0.28,0.00,0.16,,,,,,,,,,,,
4036,11415243,,,,,,,4875,53,4.42,0.20,-0.08,0.07,,,,,,,,,,,,
4037,8264402,6157,50,4.26,0.10,0.03,0.08,,,,,,,,,,,,,,,,,,
4051,10360722,,,,,,,,,,,,,,,,,,,4986,75,4.35,0.15,0.07,0.10
4053,1718958,5959,56,4.45,0.11,-0.10,0.08,,,,,,,,,,,,,,,,,,
4054,6428794,,,,,,,5375,78,4.75,0.19,-0.05,0.11,5260,64,4.58,0.10,0.04,0.10,5036,75,4.27,0.15,0.00,0.10
4057,3757407,,,,,,,,,,,,,,,,,,,,,,,,
4060,9086154,,,,,,,6000,134,4.50,0.13,0.10,0.10,,,,,,,5722,75,4.30,0.15,0.13,0.10
4062,11858979,,,,,,,,,,,,,,,,,,,,,,,,
4066,8686373,,,,,,,5562,256,3.29,0.32,0.30,0.11,,,,,,,6330,75,4.58,0.15,0.06,0.10
4067,5530112,,,,,,,,,,,,,,,,,,,,,,,,
4069,5906694,,,,,,,,,,,,,,,,,,,,,,,,
4070,10186945,,,,,,,,,,,,,,,,,,,,,,,,
4072,6755944,,,,,,,,,,,,,,,,,,,,,,,,
4076,9455677,,,,,,,,,,,,,,,,,,,5331,75,4.28,0.15,-0.28,0.10
4084,3937814,,,,,,,5219,98,4.33,0.16,0.24,0.10,,,,,,,5320,75,4.36,0.15,0.23,0.10
4087,6106282,,,,,,,,,,,,,,,,, ,,,,,,,
4091,3103227,,,,,,,5938,175,4.25,0.31,-0.10,0.19,,,,,,,,,,,,
4097,5688683,,,,,,,,,,,,,,,,,,,,,,,,
4098,8222627,,,,,,,,,,,,,,,,,,,,,,,,
4103,3747817,,,,,,,,,,,,,5341,64,4.76,0.10,-0.08,0.10,,,,,,
4109,7907808,,,,,,,,,,,,,,,,,,,,,,,,
4117,3955817,,,,,,,,,,,,,,,,,,,5073,75,4.52,0.15,-0.17,0.10
4120,9700449,,,,,,,5500,211,4.00,0.22,-0.10,0.10,,,,,,,,,,,,
4121,6349881,,,,,,,,,,,,,5133,64,4.14,0.10,-0.67,0.10,5269,75,4.32,0.15,-0.18,0.10
4123,6140059,,,,,,,5750,299,3.67,0.40,0.30,0.20,,,,,,,,,,,,
4129,11970988,,,,,,,,,,,,,,,,,,,,,,,,
4131,6129694,,,,,,,,,,,,,,,,,,,,,,,,
4135,5386264,,,,,,,,,,,,,,,,,,,,,,,,
4136,7256914,,,,,,,,,,,,,,,,,,,5576,75,4.19,0.15,0.14,0.10
4144,3112129,,,,,,,,,,,,,,,,,,,,,,,,
4145,3103212,,,,,,,5688,132,4.42,0.08,0.40,0.10,,,,,,,,,,,,
4146,10000941,,,,,,,,,,,,,,,,,,,,,,,,
4152,7199060,,,,,,,,,,,,,,,,,,,,,,,,
4156,5881120,,,,,,,,,,,,,,,,,,,,,,,,
4157,4548098,6208,94,4.43,0.16,0.23,0.09,,,,,,,,,,,,,,,,,,
4159,6607644,,,,,,,5200,57,4.46,0.12,0.14,0.07,,,,,,,,,,,,
4160,7610663,,,,,,,,,,,,,,,,,,,,,,,,
4169,7838675,,,,,,,5625,106,4.54,0.10,0.10,0.03,,,,,,,,,,,,
4184,6752002,,,,,,,,,,,,,,,,,,,,,,,,
4188,6879171,,,,,,,,,,,,,,,,,,,,,,,,
4190,12505503,,,,,,,,,,,,,,,,,,,,,,,,
4192,9828127,,,,,,,,,,,,,,,,,,,5504,75,4.50,0.15,0.16,0.10
4198,9072639,6017,88,3.72,0.15,-0.39,0.08,,,,,,,,,,,,,,,,,,
4199,5340878,,,,,,,5100,46,4.50,0.11,-0.14,0.08,5103,64,4.62,0.10,-0.23,0.10,,,,,,
4204,10593535,,,,,,,,,,,,,,,,,,,,,,,,
4205,3450040,,,,,,,5625,157,4.58,0.20,-0.10,0.10,,,,,,,,,,,,
4207,9456281,,,,,,,,,,,,,,,,,,,,,,,,
4212,1724719,,,,,,,,,,,,,,,,,,,,,,,,
4215,9366617,,,,,,,,,,,,,,,,,,,,,,,,
4222,9183378,,,,,,,,,,,,,,,,,,,,,,,,
4226,9491832,5898,52,4.21,0.10,0.46,0.08,,,,,,,,,,,,,,,,,,
4230,9872831,,,,,,,,,,,,,,,,,,,,,,,,
4235,10794974,,,,,,,5750,299,3.92,0.33,0.10,0.29,,,,,,,,,,,,
4242,9514372,,,,,,,5688,132,4.75,0.17,-0.10,0.10,,,,,,,5531,75,4.32,0.15,-0.05,0.10
4245,12737015,,,,,,,6062,175,4.25,0.17,0.20,0.20,,,,,,,,,,,,
4246,5177859,,,,,,,,,,,,,,,,,,,,,,,,
4251,8741470,,,,,,,,,,,,,,,,,,,,,,,,
4252,10525049,,,,,,,,,,,,,,,,,,,,,,,,
4253,9202434,,,,,,,5750,211,3.50,0.22,-0.10,0.10,,,,,,,,,,,,
4257,7901016,,,,,,,,,,,,,,,,,,,,,,,,
4260,7429287,,,,,,,,,,,,,,,,,,,,,,,,
4267,7450747,,,,,,,,,,,,,,,,,,,6028,75,4.18,0.15,0.14,0.10
4268,7826620,,,,,,,,,,,,,,,,,,,,,,,,
4269,8890924,,,,,,,,,,,,,,,,,,,,,,,,
4273,9716028,6185,55,4.15,0.10,0.08,0.08,,,,,,,,,,,,,,,,,,
4276,6026924,6238,65,3.86,0.11,0.12,0.08,6125,227,4.33,0.31,0.00,0.11,,,,,,,,,,,,
4287,11081504,6137,58,4.07,0.10,0.00,0.08,,,,,,,,,,,,,,,,,,
4288,4548011,5878,50,4.26,0.10,0.05,0.08,,,,,,,,,,,,,5844,75,4.15,0.15,-0.00,0.10
4292,10063208,,,,,,,5525,82,4.25,0.09,-0.04,0.07,,,,,,,,,,,,
4296,7661893,5618,90,4.48,0.15,-0.39,0.08,,,,,,,,,,,,,,,,,,
4298,2852941,,,,,,,,,,,,,,,,,,,,,,,,
4301,8773015,,,,,,,,,,,,,,,,,,,,,,,,
4302,6290935,,,,,,,,,,,,,,,,,,,,,,,,
4303,12734396,,,,,,,,,,,,,,,,,,,5565,75,4.27,0.15,0.00,0.10
4304,11612280,,,,,,,,,,,,,,,,,,,,,,,,
4307,3558849,,,,,,,6000,189,4.17,0.17,0.20,0.20,,,,,,,,,,,,
4312,10722485,,,,,,,,,,,,,,,,,,,,,,,,
4318,9286088,6361,81,4.28,0.14,0.00,0.08,5875,280,3.58,0.27,0.30,0.12,,,,,,,,,,,,
4320,5095082,,,,,,,,,,,,,,,,,,,5467,75,4.17,0.15,0.09,0.10
4323,5385410,,,,,,,,,,,,,,,,,,,,,,,,
4327,5371777,,,,,,,,,,,,,,,,,,,6115,75,4.32,0.15,0.10,0.10
4329,12456063,6276,51,4.30,0.10,0.23,0.08,5938,175,4.50,0.18,0.10,0.19,,,,,,,,,,,,
4331,5096053,,,,,,,,,,,,,,,,,,,,,,,,
4333,2576962,,,,,,,5375,240,3.50,0.36,0.17,0.14,,,,,,,5864,75,4.28,0.15,0.18,0.10
4335,10730070,,,,,,,,,,,,,,,,,,,,,,,,
4337,8573193,,,,,,,5900,127,4.12,0.20,0.14,0.09,,,,,,,,,,,,
4341,6792908,,,,,,,,,,,,,,,,,,,,,,,,
4343,8087812,,,,,,,5438,220,3.33,0.33,-0.20,0.20,,,,,,,,,,,,
4345,10534155,,,,,,,,,,,,,,,,,,,,,,,,
4346,9509343,,,,,,,,,,,,,,,,,,,5244,75,4.39,0.15,0.08,0.10
4347,3244792,,,,,,,5962,141,4.29,0.12,0.28,0.04,,,,,,,,,,,,
4355,4571004,,,,,,,,,,,,,,,,,,,,,,,,
4356,8459663,,,,,,,,,,,,,,,,, ,,,,,,,
4360,10669994,,,,,,,,,,,,,,,,,,,6010,75,4.54,0.15,-0.03,0.10
4365,4754831,,,,,,,,,,,,,,,,,,,,,,,,
4366,10647452,,,,,,,,,,,,,,,,,,,,,,,,
4367,4773392,,,,,,,6125,206,4.00,0.22,-0.10,0.10,,,,,,,,,,,,
4368,5471489,,,,,,,,,,,,,,,,,,,,,,,,
4374,10991114,,,,,,,,,,,,,,,,,,,,,,,,
4377,4945764,,,,,,,,,,,,,,,,,,,,,,,,
4382,6937529,,,,,,,,,,,,,,,,,,,,,,,,
4383,9883606,,,,,,,,,,,,,,,,,,,,,,,,
4384,5860968,,,,,,,5625,125,4.42,0.15,0.00,0.16,,,,,,,,,,,,
4385,3645438,,,,,,,,,,,,,5120,64,4.51,0.10,0.02,0.10,,,,,,
4391,6359926,,,,,,,,,,,,,,,,,,,,,,,,
4396,11296045,,,,,,,,,,,,,,,,,,,,,,,,
4399,8345384,5585,50,4.64,0.10,-0.12,0.08,5475,84,4.46,0.11,-0.10,0.14,,,,,,,,,,,,
4400,2831055,,,,,,,,,,,,,,,,,,,,,,,,
4407,8396660,6360,70,4.30,0.12,0.15,0.08,,,,,,,,,,,,,6408,75,4.22,0.15,0.01,0.10
4409,5308537,5827,50,4.24,0.10,0.14,0.08,,,,,,,,,,,,,,,,,,
4411,5281113,,,,,,,,,,,,,,,,,,,,,,,,
4418,2859893,,,,,,,,,,,,,5793,64,4.14,0.10,0.11,0.10,,,,,,
4419,7582691,,,,,,,,,,,,,,,,,,,,,,,,
4421,9836563,,,,,,,5750,283,4.17,0.40,0.20,0.20,,,,,,,5948,75,4.08,0.15,0.11,0.10
4423,3866536,,,,,,,,,,,,,,,,,,,,,,,,
4426,8240790,,,,,,,5938,199,4.08,0.27,0.20,0.12,,,,,,,,,,,,
4427,4172805,,,,,,,,,,,,,,,,, ,,,,,,,
4428,5126182,,,,,,,5600,93,4.29,0.20,0.02,0.07,,,,,,,,,,,,
4430,9642018,,,,,,,,,,,,,,,,,,,,,,,,
4431,9936080,6174,111,4.28,0.18,0.02,0.10,6188,162,4.25,0.11,0.00,0.11,,,,,,,,,,,,
4435,8278685,,,,,,,,,,,,,,,,,,,,,,,,
4441,8416523,,,,,,,,,,,,,,,,,,,,,,,,
4442,11124436,,,,,,,5538,112,3.79,0.14,-0.06,0.09,,,,,,,,,,,,
4443,5780855,,,,,,,,,,,,,,,,,,,,,,,,
4446,10329196,,,,,,,5038,78,3.42,0.08,-0.02,0.12,,,,,,,,,,,,
4450,7429240,,,,,,,4532,129,3.27,0.38,0.05,0.22,,,,,,,5461,75,4.45,0.15,0.12,0.10
4452,4474462,,,,,,,,,,,,,,,,,,,,,,,,
4456,3557560,,,,,,,,,,,,,,,,,,,5635,75,4.23,0.15,0.26,0.10
4457,12109267,,,,,,,,,,,,,,,,,,,,,,,,
4460,9947389,,,,,,,5500,76,4.33,0.14,0.04,0.08,,,,,,,,,,,,
4462,9775385,,,,,,,,,,,,,,,,,,,,,,,,
4466,7272132,,,,,,,5625,157,4.00,0.22,-0.20,0.12,,,,,,,,,,,,
4469,10006641,,,,,,,,,,,,,,,,,,,,,,,,
4473,7133294,,,,,,,,,,,,,,,,,,,,,,,,
4478,8636600,,,,,,,5100,53,4.58,0.08,0.06,0.07,,,,,,,,,,,,
4480,10467714,,,,,,,,,,,,,,,,,,,,,,,,
4482,7778427,6259,69,4.27,0.12,-0.02,0.08,,,,,,,,,,,,,,,,,,
4487,8098212,,,,,,,5250,50,4.67,0.11,-0.02,0.09,,,,,,,,,,,,
4491,4556468,,,,,,,,,,,,,,,,,,,5802,75,4.22,0.15,0.13,0.10
4498,4844367,,,,,,,,,,,,,,,,,,,5733,75,4.59,0.15,-0.10,0.10
4499,10937749,,,,,,,5838,107,4.50,0.09,0.12,0.06,,,,,,,,,,,,
4505,8493354,,,,,,,,,,,,,,,,,,,,,,,,
4510,11671579,,,,,,,,,,,,,,,,,,,5579,75,4.08,0.15,0.07,0.10
4513,9216775,,,,,,,,,,,,,,,,,,,5497,75,4.57,0.15,0.15,0.10
4519,10003058,,,,,,,5812,266,3.67,0.33,0.00,0.16,,,,,,,,,,,,
4520,9031703,,,,,,,5350,91,3.92,0.14,0.16,0.07,,,,,,,,,,,,
4523,8700895,,,,,,,,,,,,,,,,,,,5753,75,4.31,0.15,0.15,0.10
4524,5003670,,,,,,,,,,,,,,,,,,,5703,75,4.43,0.15,0.06,0.10
4526,3765917,,,,,,,,,,,,,,,,,,,5805,75,4.21,0.15,-0.12,0.10
4530,12647577,,,,,,,5812,162,4.58,0.20,0.10,0.10,,,,,,,5770,75,4.46,0.15,0.17,0.10
4533,3330684,,,,,,,,,,,,,,,,,,,,,,,,
4535,3547760,,,,,,,,,,,,,,,,,,,5323,75,4.38,0.15,-0.03,0.10
4541,5511659,,,,,,,,,,,,,,,,,,,5542,75,4.32,0.15,-0.12,0.10
4546,5033823,,,,,,,5900,100,4.33,0.15,0.12,0.11,,,,,,,,,,,,
4548,3223433,,,,,,,,,,,,,,,,,,,5807,75,4.44,0.15,0.06,0.10
4550,5977470,,,,,,,,,,,,,,,,,,,4807,75,4.45,0.15,-0.18,0.10
4551,11769689,,,,,,,5738,56,3.96,0.10,0.14,0.07,,,,,,,,,,,,
4554,6369131,,,,,,,5688,249,3.92,0.30,0.10,0.19,,,,,,,,,,,,
4556,10399321,5598,50,4.13,0.10,-0.06,0.08,5475,88,3.54,0.16,-0.02,0.11,,,,,,,,,,,,
4557,10257229,,,,,,,,,,,,,,,,,,,,,,,,
4561,7747457,,,,,,,,,,,,,,,,,,,,,,,,
4563,10585749,,,,,,,,,,,,,,,,,,,5504,75,4.23,0.15,-0.17,0.10
4567,8332521,,,,,,,,,,,,,,,,,,,,,,,,
4571,6761777,,,,,,,5750,189,4.00,0.34,0.10,0.10,,,,,,,,,,,,
4575,9893468,,,,,,,6188,188,3.67,0.31,0.10,0.10,,,,,,,6120,75,4.15,0.15,0.03,0.10
4577,10610039,,,,,,,5562,148,4.08,0.24,-0.20,0.12,,,,,,,,,,,,
4580,8628761,,,,,,,,,,,,,,,,,,,,,,,,
4581,2572029,,,,,,,,,,,,,,,,,,,,,,,,
4582,7905106,5716,50,4.48,0.10,-0.20,0.08,,,,,,,,,,,,,,,,,,
4583,9007151,,,,,,,,,,,,,,,,,,,5325,75,4.32,0.15,0.12,0.10
4585,9009036,,,,,,,,,,,,,,,,,,,,,,,,
4586,11506654,,,,,,,5812,188,4.17,0.28,0.10,0.10,,,,,,,,,,,,
4588,8806985,,,,,,,,,,,,,,,,,,,,,,,,
4597,10873178,,,,,,,5638,138,4.04,0.12,0.04,0.05,,,,,,,,,,,,
4601,11153476,,,,,,,,,,,,,,,,,,,,,,,,
4602,6144039,,,,,,,5438,113,4.42,0.08,0.30,0.12,,,,,,,,,,,,
4603,8430053,,,,,,,,,,,,,,,,,,,,,,,,
4605,12458605,,,,,,,,,,,,,,,,,,,,,,,,
4613,10220837,,,,,,,,,,,,,,,,,,,,,,,,
4614,7583650,,,,,,,,,,,,,,,,,,,,,,,,
4617,9701962,,,,,,,5438,240,4.00,0.22,-0.10,0.10,,,,,,,,,,,,
4622,11284772,,,,,,,,,,,,,,,,, ,,,,,,,
4626,3539231,,,,,,,,,,,,,,,,,,,5858,75,4.11,0.15,0.17,0.10
4627,6311891,,,,,,,,,,,,,,,,,,,5522,75,4.49,0.15,0.14,0.10
4630,7834045,,,,,,,,,,,,,,,,,,,5934,75,4.12,0.15,0.14,0.10
4633,5954001,,,,,,,,,,,,,,,,,,,,,,,,
4634,8196226,,,,,,,,,,,,,,,,,,,,,,,,
4637,9457728,6386,54,4.12,0.10,-0.08,0.08,,,,,,,,,,,,,6343,75,4.29,0.15,-0.21,0.10
4639,4825872,,,,,,,,,,,,,,,,,,,,,,,,
4640,9412623,,,,,,,,,,,,,,,,,,,,,,,,
4647,9947653,,,,,,,,,,,,,,,,,,,,,,,,
4651,6717252,,,,,,,,,,,,,,,,,,,,,,,,
4653,11181260,,,,,,,,,,,,,,,,,,,,,,,,
4656,8107611,,,,,,,,,,,,,,,,,,,,,,,,
4657,6527078,,,,,,,,,,,,,,,,,,,,,,,,
4659,2857607,,,,,,,,,,,,,,,,,,,,,,,,
4661,5962262,,,,,,,,,,,,,,,,,,,5002,75,4.45,0.15,-0.12,0.10
4663,7515336,5685,50,4.19,0.10,0.44,0.08,,,,,,,,,,,,,,,,,,
4665,7366895,,,,,,,,,,,,,,,,,,,,,,,,
4674,6839010,,,,,,,,,,,,,,,,,,,,,,,,
4676,4953173,,,,,,,,,,,,,,,,,,,,,,,,
4686,5819801,,,,,,,5750,164,3.75,0.25,0.30,0.12,,,,,,,,,,,,
4691,9773980,,,,,,,,,,,,,,,,,,,5705,75,4.25,0.15,0.25,0.10
4693,8417078,,,,,,,,,,,,,,,,,,,,,,,,
4694,9457948,,,,,,,5875,121,4.33,0.12,0.04,0.09,,,,,,,,,,,,
4699,7891294,6110,50,4.26,0.10,0.15,0.08,,,,,,,,,,,,,,,,,,
4706,10026502,,,,,,,,,,,,,,,,,,,,,,,,
4713,5253802,,,,,,,,,,,,,,,,,,,,,,,,
4715,6264750,,,,,,,,,,,,,,,,,,,,,,,,
4716,11290515,,,,,,,5812,282,3.83,0.28,0.10,0.10,,,,,,,5930,75,4.12,0.15,0.00,0.10
4717,4902202,,,,,,,,,,,,,5663,64,4.42,0.10,-0.39,0.10,5645,75,4.30,0.15,-0.21,0.10
4725,7778621,,,,,,,,,,,,,,,,,,,,,,,,
4735,11338056,,,,,,,,,,,,,,,,,,,4948,75,4.52,0.15,-0.10,0.10
4737,7266212,,,,,,,5788,95,4.42,0.14,0.18,0.08,,,,,,,,,,,,
4742,4138008,,,,,,,4375,82,4.17,0.11,-0.60,0.10,,,,, ,,,,,,,
4744,5709906,,,,,,,,,,,,,,,,,,,,,,,,
4745,11757451,,,,,,,,,,,,,4849,64,4.68,0.10,-0.05,0.10,4578,75,4.29,0.15,-0.11,0.10
4746,2711597,,,,,,,,,,,,,,,,,,,,,,,,
4747,8047428,,,,,,,,,,,,,,,,,,,6087,75,4.29,0.15,0.06,0.10
4755,10118266,,,,,,,,,,,,,,,,,,,5209,75,4.52,0.15,0.00,0.10
4759,7949593,,,,,,,,,,,,,,,,,,,5722,75,4.50,0.15,0.14,0.10
4763,8349399,,,,,,,,,,,,,,,,,,,,,,,,
4765,10615440,,,,,,,6025,133,4.33,0.12,0.18,0.07,,,,,,,,,,,,
4766,4919550,,,,,,,,,,,,,,,,,,,5015,75,4.27,0.15,-0.05,0.10
4771,11658036,,,,,,,,,,,,,,,,,,,,,,,,
4772,8397947,,,,,,,,,,,,,,,,,,,6073,75,4.35,0.15,-0.18,0.10
4773,7906892,,,,,,,,,,,,,,,,,,,,,,,,
4774,4277304,,,,,,,,,,,,,,,,,,,,,,,,
4775,8626325,,,,,,,,,,,,,,,,,,,,,,,,
4776,8054719,,,,,,,,,,,,,,,,,,,,,,,,
4790,8328916,,,,,,,5888,146,3.92,0.23,0.26,0.07,,,,,,,,,,,,
4792,11618569,,,,,,,,,,,,,,,,,,,,,,,,
4794,6358937,,,,,,,,,,,,,,,,,,,5231,75,4.24,0.15,0.23,0.10
4799,8278073,,,,,,,5438,105,4.00,0.19,-0.12,0.12,,,,,,,,,,,,
4801,10810859,,,,,,,,,,,,,,,,,,,5890,75,4.49,0.15,-0.12,0.10
4803,4473613,,,,,,,,,,,,,,,,,,,5518,75,4.54,0.15,0.14,0.10
4807,9822284,,,,,,,,,,,,,,,,,,,,,,,,
4810,4270799,,,,,,,,,,,,,,,,,,,5590,75,4.39,0.15,-0.09,0.10
4811,8811490,,,,,,,,,,,,,,,,,,,,,,,,
4813,4840672,,,,,,,,,,,,,,,,,,,,,,,,
4815,7287677,,,,,,,,,,,,,,,,,,,,,,,,
4818,9459162,,,,,,,,,,,,,,,,,,,,,,,,
4822,9702945,,,,,,,,,,,,,,,,,,,,,,,,
4823,11401253,,,,,,,,,,,,,,,,,,,,,,,,
4826,10549902,,,,,,,5438,305,3.92,0.33,-0.10,0.10,,,,,,,,,,,,
4829,12401132,,,,,,,,,,,,,,,,,,,,,,,,
4833,10584140,,,,,,,,,,,,,,,,,,,,,,,,
4834,8233326,,,,,,,,,,,,,,,,,,,,,,,,
4838,8216763,,,,,,,,,,,,,,,,,,,,,,,,
4839,9110610,,,,,,,,,,,,,,,,,,,,,,,,
4840,6665860,,,,,,,,,,,,,,,,,,,5812,75,4.08,0.15,0.11,0.10
4841,5480884,,,,,,,,,,,,,,,,,,,,,,,,
4848,9005321,,,,,,,,,,,,,,,,,,,,,,,,
4849,2976017,,,,,,,5275,90,4.42,0.14,-0.30,0.08,,,,,,,,,,,,
4850,6786224,,,,,,,,,,,,,,,,,,,,,,,,
4852,11072016,,,,,,,,,,,,,,,,,,,,,,,,
4854,8360041,,,,,,,5212,79,4.50,0.13,0.08,0.07,,,,,,,,,,,,
4855,9827596,,,,,,,5938,175,4.67,0.17,0.00,0.16,,,,,,,6083,75,4.59,0.15,0.09,0.10
4864,7345248,,,,,,,,,,,,,,,,,,,,,,,,
4871,6767227,,,,,,,,,,,,,,,,,,,,,,,,
4877,9581589,,,,,,,5888,93,4.21,0.16,0.24,0.05,,,,,,,,,,,,
4878,11804437,5737,50,4.40,0.10,-0.14,0.08,,,,,,,,,,,,,,,,,,
4881,8094120,,,,,,,,,,,,,,,,,,,,,,,,
4887,4059887,,,,,,,,,,,,,,,,,,,,,,,,
4892,10586744,,,,,,,,,,,,,,,,,,,,,,,,
4895,12416597,,,,,,,5438,82,4.46,0.12,0.08,0.10,,,,,,,,,,,,
4898,10065053,,,,,,,,,,,,,5757,64,4.14,0.10,-0.26,0.10,5588,75,4.03,0.15,-0.16,0.10
4900,6424561,,,,,,,,,,,,,,,,,,,,,,,,
4902,10000162,,,,,,,,,,,,,4810,64,3.10,0.10,0.06,0.10,4911,75,4.07,0.15,0.16,0.10
4904,8803757,,,,,,,,,,,,,,,,,,,5523,75,4.36,0.15,0.12,0.10
4907,5437762,,,,,,,,,,,,,,,,,,,,,,,,
4912,5208962,,,,,,,,,,,,,,,,,,,6099,75,4.07,0.15,-0.12,0.10
4913,5769810,,,,,,,,,,,,,,,,,,,,,,,,
4914,12071754,,,,,,,,,,,,,,,,,,,5612,75,4.19,0.15,0.17,0.10
4923,1429589,,,,,,,,,,,,,,,,,,,6338,75,4.44,0.15,-0.01,0.10
4927,1870398,,,,,,,,,,,,,,,,,,,6195,75,4.08,0.15,0.06,0.10
4929,2010607,,,,,,,,,,,,,,,,,,,,,,,,
4933,2163226,,,,,,,,,,,,,,,,,,,6291,75,4.40,0.15,-0.02,0.10
4936,2305543,,,,,,,,,,,,,,,,,,,,,,,,
4939,2437209,,,,,,,,,,,,,  0,64,3.13,0.10,0.00,0.10,,,,,,
4941,2438406,,,,,,,,,,,,,5109,64,3.56,0.10,-0.30,0.10,,,,,,
4954,2833632,,,,,,,5600,71,4.42,0.11,-0.34,0.07,,,,,,,,,,,,
4958,2861298,5704,50,4.11,0.10,-0.01,0.08,,,,,,,,,,,,,,,,,,
4961,3001955,,,,,,,,,,,,,4831,64,4.63,0.10,0.17,0.10,,,,,,
4962,3003673,,,,,,,5562,175,4.33,0.21,0.20,0.12,,,,,,,,,,,,
4968,3240049,,,,,,,,,,,,,,,,,,,,,,,,
4971,3329985,,,,,,,,,,,,,,,,, ,,,,,,,
4972,3340165,,,,,,,6375,92,4.38,0.11,0.18,0.09,,,,,,,6353,75,4.42,0.15,0.07,0.10
4976,3356156,,,,,,,6062,333,3.67,0.54,0.30,0.12,,,,,,,,,,,,
4978,3428127,,,,,,,,,,,,,5524,64,4.67,0.10,0.07,0.10,5388,75,4.34,0.15,0.09,0.10
4980,3439031,,,,,,,,,,,,,,,,,,,,,,,,
4985,3532510,,,,,,,,,,,,,,,,,,,,,,,,
4986,3540873,,,,,,,,,,,,,,,,,,,,,,,,
4988,3542928,,,,,,,5525,92,4.33,0.12,0.16,0.12,,,,,,,,,,,,
4991,3548645,,,,,,,,,,,,,,,,,,,5755,75,4.29,0.15,0.01,0.10
4993,3554819,,,,,,,,,,,,,,,,,,,5923,75,4.29,0.15,0.30,0.10
4996,3641216,5918,56,4.21,0.10,-0.02,0.08,,,,,,,,,,,,,,,,,,
4997,3644399,,,,,,,,,,,,,,,,,,,,,,,,
4999,3646449,,,,,,,,,,,,,,,,,,,5820,75,4.44,0.15,0.10,0.10
5002,3730176,,,,,,,,,,,,,,,,,,,,,,,,
5004,3751118,,,,,,,5875,157,4.17,0.11,0.30,0.12,,,,,,,,,,,,
5007,3758499,,,,,,,,,,,,,,,,,,,,,,,,
5017,3852865,,,,,,,5475,70,4.54,0.12,-0.06,0.07,,,,,,,,,,,,
5018,3854101,,,,,,,,,,,,,5455,64,4.39,0.10,0.30,0.10,,,,,,
5021,3863877,,,,,,,,,,,,,5726,64,4.41,0.10,-0.01,0.10,5670,75,4.13,0.15,0.10,0.10
5030,3968809,,,,,,,5562,320,3.50,0.56,-0.10,0.24,,,,,,,,,,,,
5031,3970397,5708,50,4.38,0.10,0.22,0.08,,,,,,,,,,,,,,,,,,
5034,4058169,,,,,,,,,,,,,,,,,,,,,,,,
5039,4077767,,,,,,,,,,,,,4818,64,4.50,0.10,-0.06,0.10,,,,,,
5040,4135912,,,,,,,6075,119,4.04,0.19,-0.02,0.09,,,,,,,,,,,,
5046,4164511,,,,,,,,,,,,,,,,,,,,,,,,
5047,4179201,,,,,,,5850,71,4.21,0.08,-0.22,0.08,,,,,,,,,,,,
5048,4241238,,,,,,,,,,,,,,,,,,,,,,,,
5052,4253860,,,,,,,,,,,,,,,,,,,,,,,,
5053,4274816,,,,,,,,,,,,,,,,,,,6132,75,4.27,0.15,0.09,0.10
5057,4346339,,,,,,,,,,,,,,,,,,,,,,,,
5059,4366923,,,,,,,,,,,,,,,,,,,,,,,,
5067,4478142,,,,,,,5562,63,4.50,0.13,0.00,0.11,,,,,,,,,,,,
5068,4484179,,,,,,,6250,211,4.08,0.24,0.00,0.16,,,,,,,,,,,,
5070,4565943,,,,,,,,,,,,,,,,,,,,,,,,
5076,4732015,,,,,,,,,,,,,,,,,,,,,,,,
5079,4737848,5705,57,4.51,0.10,0.22,0.08,,,,,,,,,,,,,,,,,,
5080,4740375,,,,,,,,,,,,,,,,,,,5792,75,4.41,0.15,0.08,0.10
5081,4741777,,,,,,,5275,37,4.29,0.10,0.36,0.09,,,,,,,,,,,,
5084,4760478,,,,,,,,,,,,,5547,64,3.97,0.10,0.12,0.10,,,,,,
5085,4761427,,,,,,,,,,,,,,,,,,,,,,,,
5086,4769799,,,,,,,,,,,,,,,,,,,,,,,,
5087,4770798,,,,,,,5538,84,4.33,0.11,0.08,0.08,,,,,,,5555,75,4.33,0.15,0.15,0.10
5092,4833409,,,,,,,6062,220,4.25,0.28,0.00,0.16,,,,,,,,,,,,
5093,4840327,5790,55,4.31,0.10,-0.41,0.08,,,,,,,,,,,,,,,,,,
5098,4912650,,,,,,,,,,,,,,,,,,,5316,75,4.44,0.15,0.10,0.10
5099,4914221,,,,,,,,,,,,,,,,,,,,,,,,
5101,4915582,,,,,,,6538,92,3.88,0.29,-0.02,0.16,,,,,,,,,,,,
5102,4917357,,,,,,,,,,,,,,,,,,,5258,75,4.38,0.15,0.30,0.10
5107,4940376,,,,,,,,,,,,,,,,,,,,,,,,
5109,4946581,,,,,,,5562,148,3.92,0.33,-0.40,0.19,,,,,,,,,,,,
5110,4953262,,,,,,,,,,,,,,,,,,,,,,,,
5119,5036052,,,,,,,,,,,,,,,,,,,,,,,,
5121,5039053,5866,50,4.11,0.10,0.03,0.08,,,,,,,,,,,,,,,,,,
5123,5091808,,,,,,,5812,210,3.42,0.62,0.10,0.29,,,,,,,,,,,,
5124,5094412,,,,,,,,,,,,,5326,64,4.40,0.10,-0.07,0.10,,,,,,
5126,5110453,,,,,,,,,,,,,,,,,,,,,,,,
5129,5131276,,,,,,,,,,,,,,,,,,,,,,,,
5132,5179609,,,,,,,,,,,,,,,,,,,,,,,,
5135,5184144,,,,,,,,,,,,,5161,64,4.52,0.10,-0.05,0.10,5202,75,4.40,0.15,0.06,0.10
5136,5192660,,,,,,,,,,,,,,,,,,,,,,,,
5155,5374838,,,,,,,,,,,,,5772,64,4.21,0.10,-0.07,0.10,,,,,,
5156,5390913,,,,,,,,,,,,,,,,,,,,,,,,
5158,5394585,,,,,,,,,,,,,,,,,,,,,,,,
5159,5397106,,,,,,,,,,,,,6120,64,4.27,0.10,0.04,0.10,6090,75,4.55,0.15,0.10,0.10
5164,5436455,,,,,,,,,,,,,,,,,,,,,,,,
5166,5440435,6140,50,4.21,0.10,0.38,0.08,,,,,,,,,,,,,,,,,,
5176,5529385,,,,,,,5750,164,4.25,0.17,-0.20,0.12,,,,,,,,,,,,
5178,5551240,,,,,,,6150,115,3.83,0.15,0.12,0.10,,,,,,,,,,,,
5179,5563057,,,,,,,,,,,,,,,,,,,,,,,,
5185,5623137,,,,,,,5312,230,4.00,0.50,-0.30,0.25,,,,,,,,,,,,
5186,5623839,,,,,,,5688,188,4.00,0.21,0.20,0.12,,,,,,,6038,75,4.49,0.15,0.17,0.10
5191,5685113,,,,,,,5150,68,3.58,0.15,-0.24,0.08,,,,,,,,,,,,
5192,5697395,,,,,,,,,,,,,,,,,,,4940,75,4.42,0.15,-0.05,0.10
5193,5698524,,,,,,,,,,,,,,,,,,,,,,,,
5194,5709014,,,,,,,6000,211,4.33,0.28,-0.10,0.10,,,,,,,,,,,,
5196,5734702,,,,,,,,,,,,,,,,,,,,,,,,
5197,5779606,,,,,,,5812,132,4.00,0.21,0.00,0.11,,,,,,,,,,,,
5198,5780194,,,,,,,,,,,,,5377,64,4.66,0.10,-0.03,0.10,5461,75,4.56,0.15,0.09,0.10
5201,5791713,,,,,,,,,,,,,,,,,,,5810,75,4.13,0.15,-0.10,0.10
5202,5793275,,,,,,,5600,93,4.17,0.08,0.08,0.07,,,,,,,,,,,,
5205,5857656,5864,52,4.24,0.10,-0.08,0.08,,,,,,,,,,,,,,,,,,
5207,5859725,5956,50,4.45,0.10,0.37,0.08,,,,,,,,,,,,,,,,,,
5210,5942112,,,,,,,,,,,,,,,,,,,5019,75,4.15,0.15,0.26,0.10
5211,5946568,5432,50,4.64,0.10,0.01,0.08,,,,,,,,,,,,,,,,,,
5212,5949765,,,,,,,,,,,,,,,,,,,,,,,,
5216,5965629,,,,,,,,,,,,,5631,64,4.60,0.10,-0.10,0.10,5544,75,4.29,0.15,0.02,0.10
5219,5981058,,,,,,,,,,,,,,,,,,,5890,75,4.56,0.15,-0.21,0.10
5220,5986270,,,,,,,,,,,,,,,,,,,,,,,,
5224,6025174,,,,,,,6125,157,4.33,0.33,0.00,0.11,,,,,,,,,,,,
5228,6036286,,,,,,,,,,,,,,,,,,,,,,,,
5230,6043490,,,,,,,5250,134,3.17,0.31,-0.50,0.16,,,,,,,,,,,,
5232,6047853,,,,,,,6000,164,4.08,0.24,0.00,0.16,,,,,,,,,,,,
5235,6065010,,,,,,,,,,,,,,,,,,,,,,,,
5236,6067545,5915,52,4.37,0.10,-0.08,0.08,,,,,,,6049,64,4.40,0.10,-0.30,0.10,,,,,,
5237,6115356,,,,,,,,,,,,,,,,,,,,,,,,
5241,6139220,,,,,,,,,,,,,6037,64,4.07,0.10,-0.43,0.10,,,,,,
5243,6145939,,,,,,,,,,,,,,,,,,,,,,,,
5245,6184894,,,,,,,,,,,,,,,,,,,,,,,,
5247,6197658,,,,,,,,,,,,,6017,64,4.13,0.10,0.08,0.10,,,,,,
5248,6198670,,,,,,,,,,,,,,,,,,,,,,,,
5249,6203955,,,,,,,5625,101,4.12,0.23,-0.02,0.07,,,,,,,,,,,,
5254,6266866,5740,50,4.46,0.10,0.14,0.08,,,,,,,,,,,,,5611,75,4.20,0.15,0.14,0.10
5255,6277594,,,,,,,,,,,,,,,,,,,,,,,,
5257,6285906,,,,,,,,,,,,,,,,,,,5501,75,4.49,0.15,-0.09,0.10
5259,6289459,,,,,,,6062,148,4.50,0.18,0.00,0.16,,,,,,,,,,,,
5261,6290467,,,,,,,,,,,,,,,,,,,,,,,,
5263,6342980,,,,,,,5688,249,4.25,0.28,0.30,0.12,,,,,,,,,,,,
5267,6350031,,,,,,,5925,113,3.75,0.20,0.22,0.02,,,,,,,,,,,,
5269,6359929,,,,,,,,,,,,,5351,64,4.62,0.10,-0.22,0.10,,,,,,
5274,6366559,5414,50,4.10,0.10,-0.01,0.08,,,,,,,,,,,,,,,,,,
5275,6367663,,,,,,,5862,115,4.08,0.12,0.04,0.07,,,,,,,,,,,,
5278,6372194,,,,,,,,,,,,,,,,,,,,,,,,
5279,6387557,,,,,,,,,,,,,,,,,,,5783,75,4.32,0.15,0.10,0.10
5283,6442735,,,,,,,5812,210,4.58,0.20,0.30,0.12,,,,,,,5792,75,4.45,0.15,0.27,0.10
5284,6443093,,,,,,,,,,,,,5717,64,4.18,0.10,0.39,0.10,,,,,,
5290,6517200,,,,,,,,,,,,,5522,64,4.28,0.10,-0.01,0.10,5498,75,4.31,0.15,0.25,0.10
5297,6543192,,,,,,,5375,157,4.50,0.22,0.30,0.12,,,,,,,,,,,,
5300,6594945,,,,,,,,,,,,,,,,,,,,,,,,
5309,6635813,,,,,,,,,,,,,,,,,,,6072,75,4.26,0.15,0.18,0.10
5310,6675757,,,,,,,5600,104,4.42,0.14,0.12,0.10,,,,,,,,,,,,
5321,6721603,,,,,,,6000,189,4.33,0.17,0.10,0.19,,,,,,,,,,,,
5324,6765563,,,,,,,,,,,,,,,,,,,,,,,,
5326,6767337,5789,49,4.33,0.10,0.03,0.08,,,,,,,,,,,,,,,,,,
5331,6869373,,,,,,,,,,,,,,,,,,,5269,75,4.56,0.15,-0.18,0.10
5332,6875342,,,,,,,5962,108,4.21,0.04,0.14,0.07,,,,,,,,,,,,
5335,6891512,,,,,,,,,,,,,,,,,,,,,,,,
5336,6934045,,,,,,,,,,,,,,,,,,,,,,,,
5340,6952570,,,,,,,,,,,,,,,,,,,6148,75,4.09,0.15,-0.21,0.10
5341,7009548,,,,,,,,,,,,,,,,,,,,,,,,
5344,7018210,,,,,,,6000,134,3.67,0.40,-0.10,0.24,,,,,,,,,,,,
5345,7019580,,,,,,,,,,,,,,,,,,,,,,,,
5347,7024045,,,,,,,,,,,,,,,,,,,,,,,,
5356,7123580,,,,,,,6062,148,4.42,0.20,0.30,0.12,,,,,,,6022,75,4.39,0.15,0.06,0.10
5357,7123614,,,,,,,5500,250,3.83,0.38,0.00,0.22,,,,,,,,,,,,
5358,7125794,6275,56,4.32,0.10,0.13,0.08,,,,,,,,,,,,,,,,,,
5369,7198587,,,,,,,,,,,,,,,,,,,,,,,,
5372,7205717,,,,,,,5625,157,3.42,0.27,0.00,0.16,,,,,,,,,,,,
5373,7206422,,,,,,,,,,,,,,,,,,,,,,,,
5375,7213311,,,,,,,,,,,,,,,,,,,,,,,,
5376,7255910,,,,,,,,,,,,,,,,,,,,,,,,
5379,7282470,,,,,,,,,,,,,,,,,,,,,,,,
5380,7289139,,,,,,,,,,,,,5500,64,4.15,0.10,-0.34,0.10,,,,,,
5387,7416016,,,,,,,,,,,,,,,,,,,,,,,,
5393,7458743,,,,,,,,,,,,,,,,,,,,,,,,
5398,7539277,,,,,,,5688,162,4.67,0.11,0.40,0.10,,,,,,,,,,,,
5405,7619667,,,,,,,5350,87,4.46,0.14,-0.16,0.09,,,,,,,,,,,,
5406,7625138,,,,,,,,,,,,,,,,,,,6317,75,4.49,0.15,0.02,0.10
5408,7631138,,,,,,,5238,56,4.54,0.12,0.24,0.07,,,,,,,,,,,,
5410,7662502,,,,,,,6062,175,4.58,0.15,0.30,0.12,,,,,,,,,,,,
5411,7672215,,,,,,,,,,,,,,,,,,,,,,,,
5413,7690782,,,,,,,5488,95,3.58,0.15,-0.02,0.05,,,,,,,,,,,,
5422,7757620,,,,,,,5938,220,4.33,0.11,0.40,0.10,,,,,,,,,,,,
5423,7762153,,,,,,,,,,,,,5744,64,4.23,0.10,0.28,0.10,,,,,,
5426,7770901,,,,,,,6000,189,4.00,0.26,0.10,0.10,,,,,,,,,,,,
5433,7829836,,,,,,,5875,125,4.42,0.08,-0.10,0.10,,,,,,,,,,,,
5436,7837526,,,,,,,,,,,,,,,,,,,,,,,,
5447,7935997,5708,50,4.60,0.10,-0.06,0.08,,,,,,,,,,,,,,,,,,
5451,7950158,,,,,,,4750,94,3.08,0.42,-0.60,0.19,,,,,,,,,,,,
5454,7978202,,,,,,,4688,162,4.25,0.40,0.10,0.19,,,,,,,,,,,,
5459,8009811,,,,,,,,,,,,,,,,,,,6037,75,4.20,0.15,0.09,0.10
5461,8016650,,,,,,,,,,,,,,,,,,,,,,,,
5465,8036863,,,,,,,5750,164,4.33,0.21,0.10,0.10,,,,,,,,,,,,
5472,8076215,,,,,,,,,,,,,,,,,,,,,,,,
5476,8105719,,,,,,,,,,,,,,,,,,,5635,75,4.28,0.15,0.04,0.10
5484,8192427,,,,,,,,,,,,,,,,,,,,,,,,
5486,8197406,,,,,,,,,,,,,,,,,,,,,,,,
5490,8234889,,,,,,,,,,,,,,,,,,,5443,75,4.45,0.15,0.11,0.10
5493,8242350,,,,,,,,,,,,,,,,,,,,,,,,
5497,8279146,,,,,,,,,,,,,,,,,,,6682,75,4.50,0.15,-0.01,0.10
5498,8288404,,,,,,,5312,74,4.04,0.23,-0.50,0.09,,,,,,,,,,,,
5499,8294683,,,,,,,,,,,,,,,,,,,4808,75,4.28,0.15,-0.12,0.10
5500,8295087,,,,,,,6062,175,3.92,0.33,-0.20,0.25,,,,,,,,,,,,
5506,8352009,,,,,,,6125,183,4.58,0.15,0.30,0.12,,,,,,,6004,75,4.49,0.15,0.28,0.10
5511,8395870,5846,50,4.10,0.10,0.05,0.08,,,,,,,,,,,,,,,,,,
5514,8415353,,,,,,,6375,206,4.50,0.18,-0.10,0.24,,,,,,,,,,,,
5528,8507586,,,,,,,,,,,,,,,,,,,5796,75,4.26,0.15,0.25,0.10
5529,8509781,,,,,,,,,,,,,,,,,,,,,,,,
5530,8510197,,,,,,,,,,,,,,,,,,,,,,,,
5533,8525286,,,,,,,5325,530,2.92,0.86,0.00,0.32,,,,,,,,,,,,
5541,8548454,,,,,,,5750,164,4.42,0.33,0.50,0.11,,,,,,,,,,,,
5545,8570210,,,,,,,5675,75,4.29,0.16,-0.10,0.05,,,,,,,,,,,,
5546,8571421,,,,,,,,,,,,,6263,64,4.48,0.10,-0.12,0.10,6117,75,4.29,0.15,-0.07,0.10
5552,8644545,,,,,,,5125,183,4.17,0.11,-0.20,0.12,,,,,,,,,,,,
5554,8652997,,,,,,,5925,67,4.25,0.09,-0.58,0.08,,,,,,,5929,75,4.08,0.15,-0.27,0.10
5556,8656535,,,,,,,5512,74,4.21,0.04,-0.56,0.11,,,,,,,,,,,,
5564,8718273,,,,,,,,,,,,,,,,,,,,,,,,
5565,8737343,5849,50,4.23,0.10,0.27,0.08,,,,,,,,,,,,,,,,,,
5566,8741367,,,,,,,,,,,,,,,,,,,,,,,,
5567,8742270,,,,,,,,,,,,,5543,64,4.15,0.10,0.05,0.10,,,,,,
5568,8745553,,,,,,,5875,157,3.83,0.28,-0.10,0.19,,,,,,,,,,,,
5570,8747910,,,,,,,5362,65,4.62,0.14,0.04,0.04,,,,,,,,,,,,
5572,8807988,,,,,,,5000,156,4.42,0.15,0.10,0.10,,,,,,,,,,,,
5574,8814872,,,,,,,,,,,,,,,,,,,,,,,,
5577,8841297,,,,,,,6238,78,4.46,0.10,0.20,0.03,,,,,,,,,,,,
5578,8868481,,,,,,,,,,,,,,,,,,,,,,,,
5585,8937555,,,,,,,,,,,,,,,,,,,,,,,,
5591,8959240,,,,,,,4850,50,3.42,0.08,-0.02,0.05,,,,,,,,,,,,
5592,8971044,,,,,,,,,,,,,6115,64,4.18,0.10,-0.08,0.10,,,,,,
5597,9011877,,,,,,,5062,26,4.33,0.11,0.34,0.07,,,,,,,,,,,,
5601,9024568,,,,,,,5150,38,4.46,0.10,0.10,0.05,,,,,,,,,,,,
5602,9026007,,,,,,,5812,188,4.50,0.22,0.20,0.20,,,,,,,,,,,,
5603,9026248,,,,,,,,,,,,,,,,,,,,,,,,
5604,9044060,,,,,,,6000,211,3.75,0.36,0.30,0.12,,,,,,,,,,,,
5608,9073549,,,,,,,,,,,,,,,,,,,5578,75,4.34,0.15,0.18,0.10
5612,9087853,,,,,,,,,,,,,5179,64,4.35,0.10,-0.08,0.10,,,,,,
5613,9097470,,,,,,,,,,,,,,,,,,,,,,,,
5622,9141355,,,,,,,,,,,,,5201,64,4.23,0.10,-0.02,0.10,,,,,,
5623,9142225,,,,,,,6000,156,4.17,0.11,0.00,0.16,,,,,,,,,,,,
5625,9147012,,,,,,,,,,,,,4891,64,2.99,0.10,-0.38,0.10,,,,,,
5626,9147029,,,,,,,,,,,,,5853,64,4.12,0.10,-0.22,0.10,,,,,,
5629,9157523,5990,50,4.20,0.10,0.47,0.08,,,,,,,,,,,,,,,,,,
5632,9166700,,,,,,,,,,,,,,,,,,,,,,,,
5633,9173014,,,,,,,,,,,,,,,,,,,,,,,,
5638,9209981,,,,,,,,,,,,,,,,,,,6056,75,4.25,0.15,0.03,0.10
5640,9214176,,,,,,,,,,,,,,,,,,,,,,,,
5642,9217583,,,,,,,,,,,,,,,,,,,,,,,,
5645,9229807,,,,,,,,,,,,,5433,64,4.36,0.10,-0.20,0.10,,,,,,
5649,9274092,,,,,,,,,,,,,,,,,,,5020,75,4.43,0.15,0.18,0.10
5652,9292100,,,,,,,,,,,,,,,,,,,,,,,,
5653,9300066,,,,,,,,,,,,,,,,,,,4823,75,4.33,0.15,-0.05,0.10
5656,9330740,5715,50,4.52,0.10,-0.29,0.08,,,,,,,,,,,,,,,,,,
5657,9334027,,,,,,,5688,132,4.67,0.17,-0.10,0.10,,,,,,,,,,,,
5663,9391817,5961,50,4.30,0.10,0.18,0.08,,,,,,,,,,,,,,,,,,
5665,9394953,5790,50,4.11,0.10,0.12,0.08,,,,,,,,,,,,,,,,,,
5666,9397862,,,,,,,5875,157,4.58,0.08,0.10,0.10,,,,,,,,,,,,
5671,9417931,,,,,,,5812,266,3.92,0.49,0.00,0.22,,,,,,,,,,,,
5677,9456887,,,,,,,,,,,,,,,,,,,5199,75,4.27,0.15,0.11,0.10
5680,9466486,,,,,,,5125,77,3.50,0.22,-0.70,0.08,,,,,,,,,,,,
5684,9475697,,,,,,,,,,,,,,,,,,,,,,,,
5689,9534832,,,,,,,,,,,,,4712,64,4.47,0.10,-0.04,0.10,,,,,,
5692,9575728,,,,,,,4138,80,4.00,0.41,-0.80,0.12,,,,,,,,,,,,
5694,9579606,,,,,,,5438,63,3.92,0.20,0.00,0.16,,,,,,,,,,,,
5702,9659022,,,,,,,,,,,,,5831,64,4.65,0.10,-0.04,0.10,5612,75,4.26,0.15,0.03,0.10
5704,9674789,,,,,,,4875,45,4.17,0.17,-0.50,0.11,,,,,,,,,,,,
5706,9715631,,,,,,,,,,,,,5697,64,4.12,0.10,0.09,0.10,,,,,,
5708,9724993,5618,50,4.13,0.10,0.19,0.08,,,,,,,,,,,,,,,,,,
5713,9780149,5706,50,4.32,0.10,0.05,0.08,,,,,,,,,,,,,,,,,,
5736,9935983,,,,,,,5725,65,4.21,0.10,0.00,0.10,,,,,,,,,,,,
5737,9941136,,,,,,,5688,132,4.33,0.11,0.40,0.10,,,,,,,,,,,,
5740,9942658,,,,,,,,,,,,,,,,,,,5939,75,4.42,0.15,-0.05,0.10
5744,9957668,,,,,,,,,,,,,,,,,,,,,,,,
5747,9968924,,,,,,,6638,102,4.12,0.24,-0.04,0.05,,,,,,,,,,,,
5748,9993683,,,,,,,5112,67,4.42,0.11,0.04,0.09,,,,,,,,,,,,
5749,9994381,,,,,,,,,,,,,4595,64,4.47,0.10,-0.65,0.10,,,,,,
5758,10027861,,,,,,,,,,,,,,,,,,,5280,75,4.60,0.15,0.14,0.10
5761,10083325,,,,,,,5875,183,4.50,0.34,0.40,0.10,,,,,,,,,,,,
5769,10146103,,,,,,,5750,189,4.42,0.20,0.20,0.12,,,,,,,,,,,,
5772,10186761,,,,,,,,,,,,,,,,,,,,,,,,
5774,10191056,,,,,,,,,,,,,,,,,,,,,,,,
5776,10199984,,,,,,,,,,,,,,,,,,,,,,,,
5782,10272858,,,,,,,,,,,,,,,,,,,,,,,,
5785,10319834,,,,,,,,,,,,,,,,,,,5813,75,4.48,0.15,-0.02,0.10
5787,10339000,,,,,,,,,,,,,,,,,,,,,,,,
5788,10356840,,,,,,,5875,157,3.83,0.28,0.00,0.16,,,,,,,,,,,,
5790,10394802,,,,,,,,,,,,,4894,64,4.70,0.10,0.05,0.10,,,,,,
5792,10416390,,,,,,,,,,,,,4837,64,4.41,0.10,-0.08,0.10,,,,,,
5796,10470779,,,,,,,5612,95,4.38,0.11,0.14,0.05,,,,,,,,,,,,
5797,10480952,,,,,,,,,,,,,,,,,,,,,,,,
5798,10487228,,,,,,,,,,,,,5034,64,4.71,0.10,-0.04,0.10,,,,,,
5799,10519727,,,,,,,5288,83,3.50,0.13,0.16,0.12,,,,,,,,,,,,
5801,10535708,,,,,,,,,,,,,,,,,,,5532,75,4.17,0.15,0.24,0.10
5805,10552151,,,,,,,5262,94,3.50,0.13,-0.16,0.10,,,,,,,,,,,,
5806,10552263,,,,,,,,,,,,,,,,,,,5851,75,4.42,0.15,0.15,0.10
5807,10554421,,,,,,,6188,230,4.00,0.26,0.10,0.19,,,,,,,,,,,,
5810,10581308,,,,,,,5312,44,4.42,0.11,0.08,0.10,,,,,,,5420,75,4.39,0.15,0.13,0.10
5812,10601163,,,,,,,5375,77,4.04,0.20,-0.40,0.15,,,,,,,,,,,,
5815,10618044,,,,,,,5012,35,3.50,0.21,0.00,0.09,,,,,,,,,,,,
5816,10656842,,,,,,,,,,,,,,,,,,,,,,,,
5817,10658177,5912,59,4.18,0.10,-0.14,0.08,,,,,,,,,,,,,,,,,,
5819,10663976,,,,,,,5438,113,4.42,0.15,0.10,0.10,,,,,,,5546,75,4.38,0.15,0.16,0.10
5822,10685764,4830,50,4.74,0.10,-0.29,0.08,,,,,,,,,,,,,,,,,,
5825,10737437,,,,,,,5750,134,4.58,0.08,0.00,0.11,,,,,,,,,,,,
5827,10777591,,,,,,,5775,82,4.00,0.11,0.24,0.09,,,,,,,,,,,,
5829,10802364,,,,,,,,,,,,,,,,,,,5514,75,4.54,0.15,0.30,0.10
5833,10850327,,,,,,,,,,,,,,,,,,,,,,,,
5835,10858504,,,,,,,,,,,,,,,,,,,5854,75,4.30,0.15,0.03,0.10
5837,10878117,,,,,,,,,,,,,5780,64,4.26,0.10,-0.00,0.10,,,,,,
5839,10879899,,,,,,,,,,,,,,,,,,,,,,,,
5840,10905641,,,,,,,,,,,,,,,,,,,,,,,,
5849,10989620,,,,,,,5500,100,3.92,0.14,0.26,0.07,,,,,,,,,,,,
5850,10991389,,,,,,,,,,,,,5611,64,4.47,0.10,-0.01,0.10,,,,,,
5852,11021266,,,,,,,,,,,,,5639,64,3.87,0.10,-0.09,0.10,,,,,,
5854,11026582,,,,,,,5625,310,4.58,0.20,0.10,0.19,,,,,,,,,,,,
5855,11036168,,,,,,,,,,,,,5661,64,4.50,0.10,0.04,0.10,5606,75,4.21,0.15,0.09,0.10
5856,11037818,,,,,,,5488,108,3.62,0.22,-0.14,0.14,,,,,,,,,,,,
5861,11073238,,,,,,,5875,125,4.58,0.08,0.00,0.16,,,,,,,,,,,,
5863,11080702,,,,,,,5312,132,4.67,0.21,0.20,0.12,,,,,,,,,,,,
5868,11098704,,,,,,,5388,344,3.17,0.59,0.30,0.12,,,,,,,,,,,,
5869,11100170,,,,,,,,,,,,,,,,, ,,,,,,,
5874,11152511,,,,,,,5425,73,4.38,0.11,0.22,0.12,,,,,,,,,,,,
5877,11183752,,,,,,,,,,,,,5539,64,4.63,0.10,-0.00,0.10,5561,75,4.37,0.15,0.08,0.10
5884,11338918,,,,,,,5062,46,4.50,0.11,0.02,0.07,,,,,,,,,,,,
5885,11340218,,,,,,,,,,,,,,,,,,,5496,75,4.28,0.15,0.30,0.10
5887,11341314,5932,50,4.32,0.10,-0.04,0.08,,,,,,,,,,,,,,,,,,
5888,11348610,,,,,,,,,,,,,5163,64,4.55,0.10,-0.20,0.10,5279,75,4.49,0.15,0.01,0.10
5889,11351454,,,,,,,,,,,,,,,,,,,5806,75,4.28,0.15,0.16,0.10
5892,11393248,,,,,,,,,,,,,,,,,,,5259,75,4.34,0.15,-0.21,0.10
5899,11446961,,,,,,,,,,,,,,,,,,,,,,,,
5900,11453930,,,,,,,,,,,,,,,,,,,,,,,,
5901,11456256,,,,,,,,,,,,,,,,,,,,,,,,
5902,11457664,,,,,,,5488,81,3.79,0.14,0.00,0.11,,,,,,,,,,,,
5904,11465869,5284,50,4.53,0.10,-0.24,0.08,,,,,,,,,,,,,5306,75,4.34,0.15,-0.04,0.10
5906,11506938,,,,,,,,,,,,,,,,,,,,,,,,
5911,11559493,,,,,,,,,,,,,,,,,,,,,,,,
5918,11601633,,,,,,,5288,69,4.71,0.16,-0.02,0.09,,,,,,,,,,,,
5919,11601972,,,,,,,,,,,,,,,,,,,,,,,,
5920,11603298,,,,,,,,,,,,,,,,,,,,,,,,
5924,11616434,,,,,,,,,,,,,5110,64,4.55,0.10,-0.07,0.10,,,,,,
5925,11651240,,,,,,,,,,,,,,,,,,,,,,,,
5927,11654039,5714,50,4.48,0.10,-0.06,0.08,,,,,,,,,,,,,,,,,,
5928,11674709,,,,,,,,,,,,,,,,,,,,,,,,
5929,11716643,,,,,,,,,,,,,5565,64,4.20,0.10,-0.10,0.10,,,,,,
5932,11803074,,,,,,,,,,,,,5387,64,3.67,0.10,-0.34,0.10,,,,,,
5935,11818566,,,,,,,,,,,,,,,,,,,4868,75,4.45,0.15,0.03,0.10
5938,11860294,5922,50,4.25,0.10,0.18,0.08,,,,,,,,,,,,,,,,,,
5939,11868941,,,,,,,6062,113,4.42,0.11,0.08,0.07,,,,,,,,,,,,
5941,11910670,,,,,,,5500,189,3.92,0.33,0.10,0.10,,,,,,,,,,,,
5943,11923213,,,,,,,5875,82,4.17,0.11,-0.20,0.12,,,,,,,,,,,,
5948,12007270,,,,,,,5500,103,4.21,0.24,-0.39,0.18,,,,,,,,,,,,
5949,12009917,,,,,,,,,,,,,5757,64,4.35,0.10,-0.31,0.10,,,,,,
5950,12020376,,,,,,,5344,93,4.54,0.17,-0.17,0.09,,,,,,,5258,75,4.56,0.15,-0.01,0.10
5952,12071775,,,,,,,,,,,,,,,,,,,5523,75,4.40,0.15,0.12,0.10
5953,12102775,,,,,,,,,,,,,5089,64,4.50,0.10,0.25,0.10,,,,,,
5954,12105086,5654,50,4.52,0.10,0.19,0.08,,,,,,,,,,,,,,,,,,
5959,12168895,,,,,,,5688,162,4.17,0.28,0.10,0.10,,,,,,,,,,,,
5960,12170767,,,,,,,5538,89,3.83,0.11,-0.04,0.07,,,,,,,,,,,,
5964,12300524,,,,,,,,,,,,,,,,,,,,,,,,
5966,12350136,,,,,,,,,,,,,,,,, ,,,,,,,
5968,12402588,,,,,,,,,,,,,,,,,,,,,,,,
5971,12418418,,,,,,,4850,46,4.58,0.15,-0.38,0.06,,,,,,,,,,,,
5974,12554212,,,,,,,4862,60,4.38,0.12,-0.32,0.11,,,,,,,,,,,,
6047,7914906,,,,,,,,,,,,,,,,,,,,,,,,
6066,9221398,6399,54,4.32,0.10,0.21,0.08,,,,,,,,,,,,,,,,,,
6093,2019477,,,,,,,5438,63,3.42,0.27,0.10,0.10,,,,,,,,,,,,
6100,3229028,5931,50,4.15,0.10,0.04,0.08,,,,,,,,,,,,,,,,,,
6101,3230787,,,,,,,,,,,,,,,,,,,,,,,,
6102,3545840,,,,,,,,,,,,,,,,,,,,,,,,
6103,3634051,,,,,,,5875,125,4.33,0.11,0.10,0.19,,,,,,,,,,,,
6108,4139254,,,,,,,,,,,,,,,,,,,,,,,,
6109,4144236,,,,,,,,,,,,,,,,,,,,,,,,
6111,4255944,,,,,,,,,,,,,,,,,,,,,,,,
6112,4285087,,,,,,,,,,,,,,,,,,,,,,,,
6114,4459068,,,,,,,,,,,,,,,,,,,,,,,,
6115,4464394,,,,,,,5500,299,1.83,0.31,-0.10,0.10,,,,,,,,,,,,
6118,4739229,,,,,,,,,,,,,,,,,,,,,,,,
6120,4742420,,,,,,,,,,,,,,,,,,,,,,,,
6124,5034333,,,,,,,,,,,,,,,,,,,,,,,,
6134,5738698,,,,,,,,,,,,,,,,,,,,,,,,
6137,5816144,,,,,,,6000,136,4.62,0.15,0.08,0.04,,,,,,,,,,,,
6141,6032730,,,,,,,,,,,,,,,,,,,,,,,,
6150,6946681,,,,,,,,,,,,,,,,,,,,,,,,
6151,6946708,,,,,,,5812,132,4.08,0.08,-0.10,0.10,,,,,,,,,,,,
6164,7835312,,,,,,,,,,,,,,,,,,,5748,75,4.19,0.15,-0.10,0.10
6165,7838906,,,,,,,,,,,,,,,,,,,,,,,,
6172,8163784,,,,,,,,,,,,,,,,,,,,,,,,
6175,8197761,,,,,,,,,,,,,,,,,,,,,,,,
6176,8223568,,,,,,,,,,,,,,,,,,,,,,,,
6180,8494783,,,,,,,,,,,,,,,,,,,,,,,,
6182,8590149,,,,,,,,,,,,,,,,,,,5026,75,4.38,0.15,0.03,0.10
6183,8590780,,,,,,,,,,,,,,,,,,,,,,,,
6186,8653134,,,,,,,5025,53,4.62,0.15,-0.06,0.09,,,,,,,,,,,,
6191,9093086,,,,,,,5862,103,4.33,0.14,0.08,0.10,,,,,,,,,,,,
6194,9145861,,,,,,,,,,,,,,,,,,,,,,,,
6202,9389245,,,,,,,,,,,,,,,,,,,,,,,,
6210,9727765,,,,,,,,,,,,,,,,,,,,,,,,
6216,10198662,,,,,,,,,,,,,,,,,,,,,,,,
6219,10228942,,,,,,,,,,,,,,,,,,,,,,,,
6224,10414727,,,,,,,,,,,,,,,,,,,,,,,,
6238,11341164,,,,,,,,,,,,,,,,,,,,,,,,
6239,11462969,,,,,,,5925,125,4.21,0.18,0.06,0.12,,,,,,,,,,,,
6242,11656928,,,,,,,,,,,,,,,,,,,,,,,,
6243,11673686,,,,,,,,,,,,,,,,,,,,,,,,
6245,11775507,,,,,,,,,,,,,,,,,,,,,,,,
6246,11856178,,,,,,,,,,,,,,,,,,,,,,,,
6254,1433531,,,,,,,,,,,,,,,,,,,,,,,,
6258,2013883,6221,50,4.07,0.10,0.00,0.08,,,,,,,,,,,,,,,,,,
6259,2161949,,,,,,,5475,65,4.42,0.11,0.20,0.05,,,,,,,,,,,,
6263,2301068,,,,,,,,,,,,,,,,,,,,,,,,
6291,2716979,,,,,,,5788,77,4.67,0.14,-0.02,0.07,,,,,,,,,,,,
6293,2834463,,,,,,,6100,89,4.38,0.09,0.08,0.07,,,,,,,,,,,,
6299,2970670,,,,,,,5512,103,4.67,0.12,0.08,0.04,,,,,,,,,,,,
6311,3230227,,,,,,,,,,,,,,,,,,,,,,,,
6315,3246867,,,,,,,4988,44,4.71,0.10,-0.12,0.08,,,,,,,,,,,,
6320,3324069,,,,,,,4912,35,3.25,0.11,-0.32,0.07,,,,,,,,,,,,
6329,3346543,,,,,,,5638,56,3.88,0.17,-0.12,0.10,,,,,,,,,,,,
6338,3542573,,,,,,,,,,,,,,,,,,,,,,,,
6342,3547178,,,,,,,,,,,,,,,,,,,,,,,,
6355,3748855,,,,,,,5475,84,4.29,0.10,-0.32,0.04,,,,,,,,,,,,
6361,3831523,,,,,,,,,,,,,,,,,,,,,,,,
6372,3936061,,,,,,,5725,75,3.92,0.14,-0.08,0.06,,,,,,,,,,,,
6375,3972432,,,,,,,5688,101,4.38,0.12,0.12,0.04,,,,,,,,,,,,
6378,4042088,,,,,,,6425,118,4.62,0.18,0.18,0.13,,,,,,,,,,,,
6384,4076061,,,,,,,,,,,,,5812,64,4.45,0.10,0.11,0.10,,,,,,
6391,4160669,,,,,,,,,,,,,,,,,,,,,,,,
6398,4269252,,,,,,,,,,,,,,,,,,,,,,,,
6401,4282390,,,,,,,6225,131,3.92,0.28,0.18,0.10,,,,,,,,,,,,
6408,4372410,,,,,,,,,,,,,,,,,,,,,,,,
6425,4567118,,,,,,,,,,,,,5757,64,4.18,0.10,0.01,0.10,,,,,,
6438,4729553,,,,,,,,,,,,,,,,,,,,,,,,
6447,4758350,,,,,,,,,,,,,,,,,,,,,,,,
6450,4764969,,,,,,,,,,,,,,,,,,,,,,,,
6454,4830859,,,,,,,,,,,,,,,,,,,5846,75,4.15,0.15,-0.18,0.10
6460,4851217,,,,,,,,,,,,,,,,,,,,,,,,
6469,4912589,,,,,,,,,,,,,,,,,,,,,,,,
6475,4939265,,,,,,,4320,136,4.40,0.35,-0.70,0.15,,,,,,,,,,,,
6483,4950557,,,,,,,,,,,,,,,,,,,,,,,,
6489,5021432,,,,,,,5662,73,4.04,0.12,0.20,0.07,,,,,,,,,,,,
6497,5025234,,,,,,,6175,119,4.29,0.16,0.28,0.09,,,,,,,,,,,,
6499,5026187,,,,,,,5925,249,3.17,0.56,-0.02,0.19,,,,,,,,,,,,
6503,5036530,,,,,,,6325,135,4.21,0.27,0.20,0.10,,,,,,,,,,,,
6505,5038469,,,,,,,,,,,,,,,,,,,,,,,,
6507,5042785,,,,,,,,,,,,,,,,,,,,,,,,
6514,5091075,,,,,,,,,,,,,,,,,,,,,,,,
6519,5097278,,,,,,,,,,,,,,,,,,,,,,,,
6521,5111801,,,,,,,,,,,,,,,,,,,,,,,,
6527,5119143,,,,,,,,,,,,,,,,,,,,,,,,
6533,5172274,,,,,,,,,,,,,,,,,,,,,,,,
6534,5174492,,,,,,,,,,,,,,,,,,,,,,,,
6538,5193439,,,,,,,6200,96,4.46,0.15,0.02,0.10,,,,,,,,,,,,
6539,5196851,,,,,,,,,,,,,,,,,,,,,,,,
6542,5215508,6754,50,4.21,0.10,0.10,0.08,,,,,,,,,,,,,,,,,,
6557,5295206,,,,,,,5912,298,3.79,0.54,0.02,0.10,,,,,,,,,,,,
6560,5301955,,,,,,,,,,,,,,,,,,,,,,,,
6563,5308778,,,,,,,,,,,,,,,,,,,,,,,,
6567,5347784,,,,,,,,,,,,,,,,,,,,,,,,
6570,5380812,,,,,,,,,,,,,,,,,,,,,,,,
6578,5444392,,,,,,,,,,,,,,,,,,,,,,,,
6598,5552808,,,,,,,,,,,,,,,,,,,,,,,,
6600,5564082,5892,50,4.39,0.10,0.02,0.08,,,,,,,,,,,,,,,,,,
6602,5598639,,,,,,,,,,,,,,,,,,,,,,,,
6604,5616489,,,,,,,,,,,,,,,,,,,,,,,,
6605,5617510,,,,,,,,,,,,,,,,,,,,,,,,
6630,5809372,,,,,,,,,,,,,,,,,,,,,,,,
6631,5860347,,,,,,,5175,56,4.25,0.09,-0.14,0.11,,,,,,,,,,,,
6648,6035335,,,,,,,,,,,,,,,,,,,,,,,,
6649,6041511,,,,,,,6538,139,4.17,0.23,0.30,0.07,,,,,,,,,,,,
6653,6045093,,,,,,,,,,,,,,,,,,,5296,75,4.27,0.15,0.10,0.10
6656,6048255,,,,,,,6062,320,3.08,0.49,-0.30,0.30,,,,,,,,,,,,
6657,6057750,,,,,,,6412,120,3.83,0.69,0.26,0.07,,,,,,,,,,,,
6668,6146838,,,,,,,,,,,,,,,,,,,,,,,,
6670,6152521,,,,,,,,,,,,,,,,,,,,,,,,
6676,6209225,,,,,,,6100,120,3.58,0.24,-0.02,0.12,6338,64,4.10,0.10,-0.35,0.10,,,,,,
6680,6265961,,,,,,,5600,91,4.38,0.11,0.26,0.07,,,,,,,,,,,,
6686,6292732,,,,,,,5875,135,4.71,0.16,0.28,0.10,,,,,,,,,,,,
6733,6584278,,,,,,,5812,147,3.46,0.19,0.02,0.12,,,,,,,,,,,,
6734,6590726,,,,,,,,,,,,,5437,64,4.57,0.10,0.33,0.10,5285,75,4.39,0.15,0.30,0.10
6744,6610433,,,,,,,,,,,,,,,,,,,,,,,,
6745,6614748,,,,,,,,,,,,,6418,64,4.17,0.10,0.00,0.10,,,,,,
6750,6664842,,,,,,,5525,82,4.12,0.15,0.12,0.09,,,,,,,,,,,,
6751,6665064,,,,,,,,,,,,,,,,,,,5768,75,4.51,0.15,-0.10,0.10
6753,6670742,,,,,,,,,,,,,,,,,,,,,,,,
6759,6697976,,,,,,,,,,,,,5496,64,3.97,0.10,0.30,0.10,,,,,,
6762,6715997,,,,,,,5962,115,4.12,0.17,0.18,0.08,,,,,,,,,,,,
6763,6763884,5821,50,4.42,0.10,0.15,0.08,,,,,,,,,,,,,,,,,,
6768,6781047,,,,,,,,,,,,,,,,,,,,,,,,
6781,6864706,,,,,,,,,,,,,,,,,,,5096,75,4.06,0.15,0.00,0.10
6786,6878408,,,,,,,,,,,,,5868,64,4.53,0.10,-0.14,0.10,,,,,,
6794,6947837,,,,,,,,,,,,,,,,,,,,,,,,
6800,6965293,,,,,,,,,,,,,,,,,,,,,,,,
6819,7103300,,,,,,,,,,,,,,,,,,,,,,,,
6835,7135549,,,,,,,5888,129,4.21,0.16,0.04,0.05,,,,,,,,,,,,
6849,7217088,,,,,,,,,,,,,,,,,,,5770,75,4.32,0.15,-0.27,0.10
6860,7335514,,,,,,,4525,75,4.33,0.11,-0.24,0.13,,,,,,,,,,,,
6872,7381580,,,,,,,,,,,,,,,,,,,5597,75,4.32,0.15,-0.03,0.10
6877,7431665,,,,,,,,,,,,,,,,,,,,,,,,
6878,7447895,,,,,,,5350,71,4.46,0.12,0.30,0.05,,,,,,,,,,,,
6883,7499571,,,,,,,,,,,,,5508,64,4.22,0.10,-0.01,0.10,5523,75,4.33,0.15,0.06,0.10
6884,7537660,,,,,,,6062,346,4.33,0.31,0.10,0.19,,,,,,,,,,,,
6888,7588436,6320,55,4.24,0.10,0.42,0.08,,,,,,,,,,,,,,,,,,
6889,7592529,5894,49,4.38,0.10,-0.06,0.08,,,,,,,,,,,,,,,,,,
6892,7602351,,,,,,,,,,,,,,,,,,,5845,75,4.21,0.15,0.07,0.10
6906,7695445,,,,,,,,,,,,,,,,,,,,,,,,
6927,7871395,,,,,,,,,,,,,4944,64,4.61,0.10,0.08,0.10,4948,75,4.51,0.15,0.07,0.10
6949,8007675,,,,,,,,,,,,,,,,,,,,,,,,
6954,8016692,,,,,,,,,,,,,,,,,,,,,,,,
6955,8027902,,,,,,,,,,,,,,,,,,,,,,,,
6956,8039925,,,,,,,6388,114,4.17,0.15,-0.12,0.08,,,,,,,,,,,,
6960,8091197,,,,,,,5838,103,4.42,0.12,0.08,0.07,,,,,,,,,,,,
6965,8098515,,,,,,,,,,,,,,,,,,,,,,,,
6970,8115647,,,,,,,,,,,,,,,,,,,5884,75,4.31,0.15,0.09,0.10
6971,8120820,,,,,,,,,,,,,4887,64,4.51,0.10,-0.26,0.10,4934,75,4.51,0.15,-0.19,0.10
6972,8123170,,,,,,,6538,134,4.25,0.34,0.36,0.09,,,,,,,,,,,,
6978,8145958,,,,,,,5762,110,4.25,0.13,0.02,0.09,,,,,,,,,,,,
6981,8158324,,,,,,,,,,,,,5675,64,3.75,0.10,-0.68,0.10,5914,75,4.40,0.15,-0.09,0.10
6983,8167504,,,,,,,5625,96,4.46,0.12,0.28,0.07,,,,,,,,,,,,
6985,8180290,,,,,,,5912,109,4.29,0.12,0.32,0.06,,,,,,,,,,,,
6994,8227464,5566,50,4.17,0.10,-0.12,0.08,,,,,,,,,,,,,,,,,,
7003,8256882,,,,,,,5600,112,4.04,0.12,0.00,0.08,,,,,,,,,,,,
7014,8302455,,,,,,,,,,,,,,,,,,,,,,,,
7016,8311864,,,,,,,5738,80,4.38,0.14,0.22,0.09,5757,64,4.36,0.10,0.18,0.10,,,,,,
7023,8362974,,,,,,,5138,75,4.42,0.11,0.16,0.10,,,,,,,,,,,,
7025,8367298,,,,,,,5200,134,3.54,0.16,-0.34,0.16,,,,,,,,,,,,
7032,8394475,5744,50,4.50,0.10,0.01,0.08,,,,,,,,,,,,,,,,,,
7033,8398290,,,,,,,,,,,,,,,,,,,,,,,,
7040,8442795,,,,,,,,,,,,,6112,64,4.02,0.10,-0.49,0.10,6340,75,4.40,0.15,-0.19,0.10
7044,8453324,,,,,,,,,,,,,,,,,,,,,,,,
7050,8517433,,,,,,,5812,139,4.42,0.21,0.30,0.08,,,,,,,,,,,,
7054,8552540,,,,,,,,,,,,,,,,,,,,,,,,
7057,8559796,,,,,,,,,,,,,,,,,,,,,,,,
7061,8566113,,,,,,,,,,,,,,,,,,,,,,,,
7073,8625408,6073,53,4.28,0.10,0.17,0.08,,,,,,,,,,,,,,,,,,
7074,8686442,,,,,,,,,,,,,,,,,,,5576,75,4.32,0.15,0.00,0.10
7076,8693536,,,,,,,5762,108,3.46,0.19,0.38,0.06,,,,,,,,,,,,
7084,8739209,,,,,,,,,,,,,,,,,,,,,,,,
7093,8807057,,,,,,,5912,103,4.12,0.17,0.06,0.11,,,,,,,,,,,,
7106,8881169,,,,,,,5925,135,4.04,0.14,0.14,0.07,,,,,,,,,,,,
7116,8958811,,,,,,,5825,129,4.42,0.12,0.04,0.13,,,,,,,,,,,,
7117,8958939,,,,,,,,,,,,,,,,,,,5856,75,4.22,0.15,-0.28,0.10
7125,9025739,,,,,,,5550,78,4.46,0.08,0.02,0.08,,,,,,,,,,,,
7127,9049010,,,,,,,6125,280,4.25,0.28,0.00,0.16,,,,,,,,,,,,
7129,9085039,,,,,,,5725,77,4.29,0.15,-0.04,0.07,,,,,,,,,,,,
7133,9099773,,,,,,,,,,,,,,,,,,,5750,75,4.12,0.15,0.02,0.10
7136,9150870,,,,,,,,,,,,,5480,64,4.32,0.10,0.23,0.10,5393,75,4.32,0.15,0.24,0.10
7140,9164788,,,,,,,,,,,,,,,,,,,,,,,,
7150,9243795,,,,,,,,,,,,,,,,,,,,,,,,
7157,9301564,,,,,,,5662,82,4.25,0.13,0.28,0.08,,,,,,,,,,,,
7162,9340411,,,,,,,,,,,,,,,,,,,,,,,,
7169,9397900,,,,,,,,,,,,,,,,,,,,,,,,
7174,9458266,,,,,,,4450,73,4.17,0.17,-0.30,0.11,,,,,,,,,,,,
7175,9466042,,,,,,,,,,,,,,,,,,,,,,,,
7179,9480398,5726,50,4.40,0.10,0.08,0.08,,,,,,,5757,64,4.33,0.10,-0.01,0.10,,,,,,
7195,9588862,,,,,,,5862,84,4.08,0.05,0.10,0.09,,,,,,,,,,,,
7209,9640123,,,,,,,5412,103,3.58,0.26,-0.04,0.10,,,,,,,,,,,,
7216,9652166,,,,,,,,,,,,,,,,,,,,,,,,
7219,9657636,5906,55,4.27,0.10,-0.05,0.08,,,,,,,,,,,,,,,,,,
7223,9674320,,,,,,,,,,,,,5447,64,4.25,0.10,-0.56,0.10,,,,,,
7226,9726452,,,,,,,,,,,,,,,,,,,6051,75,4.33,0.15,-0.01,0.10
7230,9786821,,,,,,,,,,,,,,,,,,,,,,,,
7235,9821428,,,,,,,,,,,,,5393,64,4.28,0.10,-0.09,0.10,,,,,,
7236,9837013,,,,,,,,,,,,,,,,,,,5458,75,4.24,0.15,0.30,0.10
7249,9906489,,,,,,,,,,,,,,,,,,,,,,,,
7251,9906841,,,,,,,,,,,,,,,,,,,,,,,,
7252,9909965,,,,,,,5912,99,4.33,0.14,0.04,0.07,,,,,,,,,,,,
7258,9943009,5928,57,4.12,0.10,0.21,0.08,,,,,,,,,,,,,,,,,,
7264,9959093,,,,,,,5875,132,3.92,0.21,0.04,0.09,,,,,,,,,,,,
7266,9963639,,,,,,,,,,,,,,,,,,,,,,,,
7267,9965691,,,,,,,,,,,,,,,,,,,,,,,,
7279,10053138,,,,,,,5400,82,4.29,0.10,0.22,0.09,,,,,,,,,,,,
7285,10093664,,,,,,,,,,,,,,,,,,,,,,,,
7291,10163067,,,,,,,,,,,,,,,,,,,,,,,,
7296,10214328,,,,,,,,,,,,,,,,,,,,,,,,
7305,10290021,,,,,,,,,,,,,,,,,,,,,,,,
7320,10396708,,,,,,,,,,,,,,,,,,,,,,,,
7330,10464199,5783,55,4.36,0.10,-0.04,0.08,,,,,,,,,,,,,,,,,,
7345,10586619,,,,,,,,,,,,,5682,64,4.17,0.10,-0.13,0.10,5761,75,4.55,0.15,-0.11,0.10
7350,10613718,,,,,,,,,,,,,,,,,,,,,,,,
7352,10646620,,,,,,,,,,,,,,,,,,,,,,,,
7354,10659624,,,,,,,5750,87,4.04,0.20,0.42,0.04,,,,,,,,,,,,
7356,10661976,,,,,,,6100,136,3.79,0.25,-0.24,0.15,,,,,,,,,,,,
7368,10736489,,,,,,,,,,,,,,,,,,,,,,,,
7380,10848097,,,,,,,,,,,,,,,,,,,5261,75,4.34,0.15,0.02,0.10
7383,10866969,,,,,,,,,,,,,,,,,,,5295,75,4.14,0.15,0.13,0.10
7389,10932270,,,,,,,,,,,,,,,,,,,,,,,,
7395,10982373,,,,,,,,,,,,,,,,,,,,,,,,
7401,11027270,,,,,,,,,,,,,,,,,,,,,,,,
7416,11187972,6275,50,4.26,0.10,0.36,0.08,,,,,,,,,,,,,,,,,,
7418,11199725,,,,,,,,,,,,,,,,,,,,,,,,
7427,11244571,,,,,,,6038,139,3.92,0.23,-0.10,0.15,,,,,,,,,,,,
7430,11282568,,,,,,,,,,,,,,,,,,,,,,,,
7434,11288492,,,,,,,5388,64,4.50,0.13,0.04,0.07,,,,,,,,,,,,
7435,11288772,,,,,,,5838,122,4.42,0.14,0.10,0.09,,,,,,,,,,,,
7439,11356602,5871,52,4.31,0.10,0.13,0.08,,,,,,,,,,,,,,,,,,
7448,11462556,,,,,,,,,,,,,,,,,,,,,,,,
7449,11495989,,,,,,,5025,80,4.62,0.14,-0.24,0.15,,,,,,,,,,,,
7455,11551652,,,,,,,,,,,,,,,,,,,,,,,,
7467,11650543,,,,,,,5812,117,4.50,0.14,0.08,0.09,,,,,,,,,,,,
7468,11651105,,,,,,,5375,106,3.79,0.23,-0.42,0.10,,,,,,,,,,,,
7479,11773625,,,,,,,5525,110,4.04,0.12,0.10,0.09,,,,,,,,,,,,
7482,11817750,,,,,,,,,,,,,,,,,,,,,,,,
7483,11825996,,,,,,,,,,,,,,,,,,,,,,,,
7501,11970288,,,,,,,,,,,,,,,,,,,,,,,,
7520,12304728,,,,,,,5188,153,3.38,0.20,0.06,0.14,,,,,,,,,,,,
7533,12418816,,,,,,,,,,,,,,,,,,,,,,,,
7534,12454800,,,,,,,5900,131,4.33,0.11,0.16,0.12,,,,,,,,,,,,
7539,12519942,,,,,,,,,,,,,,,,,,,5017,75,4.33,0.15,0.24,0.10
7540,12555616,,,,,,,5338,53,4.38,0.11,-0.18,0.10,,,,,,,,,,,,
7565,6350522,,,,,,,,,,,,,,,,,,,,,,,,
7566,6385302,,,,,,,,,,,,,5741,64,4.21,0.10,0.12,0.10,5816,75,4.29,0.15,0.30,0.10
7567,6443274,,,,,,,,,,,,,,,,,,,,,,,,
7587,8096395,5770,50,4.49,0.10,-0.06,0.08,,,,,,,5829,64,4.59,0.10,0.01,0.10,,,,,,
7591,8297319,,,,,,,,,,,,,,,,,,,,,,,,
7592,8423344,,,,,,,,,,,,,,,,,,,,,,,,
7599,9025662,,,,,,,,,,,,,5713,64,4.63,0.10,0.10,0.10,,,,,,
7602,9292130,,,,,,,,,,,,,,,,,,,,,,,,
7605,9655792,,,,,,,,,,,,,5888,64,4.52,0.10,-0.25,0.10,5878,75,4.12,0.15,0.01,0.10
7618,11621897,,,,,,,5938,159,4.17,0.27,0.18,0.06,,,,,,,,,,,,
7619,12253534,5827,50,4.40,0.10,0.18,0.08,,,,,,,,,,,,,,,,,,

==> Table9.csv <==
KOI,KIDIC,StID,Teff,Teff_unc,logg,logg_unc,FeH,FeH,N_m
0, 1435467, 1, 6325, 100, 4.13, 0.20,  0.04, 0.10, 3
0, 2837475, 1, 6488, 100, 4.29, 0.20, -0.07, 0.10, 3
0, 2852862, 1, 6230, 100, 4.05, 0.20, -0.16, 0.10, 3
0, 3424541, 1, 6338, 100, 4.33, 0.20,  0.16, 0.10, 1
0, 3427720, 1, 6014, 100, 4.31, 0.20, -0.04, 0.10, 4
0, 3429205, 1, 5078, 100, 3.47, 0.20,  0.01, 0.10, 3
975, 3632418, 1, 6112, 100, 4.07, 0.20, -0.16, 0.10, 3
0, 3656476, 1, 5664, 100, 4.22, 0.20,  0.28, 0.10, 4
0, 3733735, 1, 6562, 100, 4.39, 0.20, -0.05, 0.10, 3
0, 3735871, 1, 6064, 100, 4.31, 0.20, -0.07, 0.10, 4
0, 4351319, 1, 4992, 100, 3.50, 0.20,  0.30, 0.10, 3
0, 4914923, 1, 5823, 100, 4.19, 0.20,  0.12, 0.10, 4
0, 5184732, 1, 5874, 100, 4.38, 0.20,  0.41, 0.10, 3
0, 5596656, 1, 5088, 100, 3.33, 0.20, -0.48, 0.10, 3
0, 5607242, 1, 5526, 100, 3.86, 0.20, -0.07, 0.10, 3
0, 5689820, 1, 5063, 100, 3.75, 0.20,  0.24, 0.10, 3
0, 5723165, 1, 5291, 100, 3.66, 0.20, -0.03, 0.10, 3
0, 5955122, 1, 5887, 100, 3.92, 0.20, -0.16, 0.10, 3
0, 6064910, 1, 6175, 100, 3.79, 0.20, -0.42, 0.10, 3
0, 6106415, 1, 5975, 100, 4.25, 0.20, -0.09, 0.10, 3
0, 6116048, 1, 6012, 100, 4.25, 0.20, -0.26, 0.10, 3
0, 6225718, 1, 6203, 100, 4.27, 0.20, -0.12, 0.10, 3
0, 6442183, 1, 5725, 100, 4.06, 0.20, -0.18, 0.10, 3
0, 6508366, 1, 6249, 100, 4.14, 0.20, -0.06, 0.10, 2
0, 6531928, 1, 5108, 100, 3.35, 0.20, -0.64, 0.10, 3
0, 6603624, 1, 5602, 100, 4.29, 0.20,  0.29, 0.10, 4
0, 6679371, 1, 6387, 100, 4.06, 0.20, -0.04, 0.10, 3
0, 6693861, 1, 5600, 100, 3.71, 0.20, -0.41, 0.10, 3
0, 6766513, 1, 6116, 100, 3.94, 0.20, -0.24, 0.10, 3
0, 6933899, 1, 5856, 100, 4.11, 0.20,  0.01, 0.10, 4
0, 7103006, 1, 6362, 100, 4.16, 0.20,  0.05, 0.10, 3
0, 7107778, 1, 5113, 100, 3.65, 0.20,  0.10, 0.10, 3
0, 7206837, 1, 6325, 100, 4.29, 0.20,  0.12, 0.10, 4
364, 7296438, 1, 5750, 100, 4.15, 0.20,  0.17, 0.10, 3
0, 7584900, 1, 4899, 100, 3.47, 0.20,  0.32, 0.10, 3
0, 7680114, 1, 5767, 100, 4.10, 0.20,  0.02, 0.10, 3
0, 7747078, 1, 5921, 100, 4.04, 0.20, -0.21, 0.10, 3
0, 7771282, 1, 6138, 100, 4.09, 0.20, -0.07, 0.10, 3
0, 7799349, 1, 5105, 100, 3.65, 0.20,  0.34, 0.10, 3
0, 7800289, 1, 6207, 100, 3.65, 0.22, -0.27, 0.10, 2
0, 7871531, 1, 5480, 100, 4.43, 0.20, -0.25, 0.10, 4
0, 7970740, 1, 5311, 100, 4.45, 0.20, -0.56, 0.10, 3
0, 7976303, 1, 6000, 100, 3.79, 0.20, -0.49, 0.10, 3
0, 8006161, 1, 5422, 100, 4.47, 0.20,  0.32, 0.10, 4
0, 8018599, 1, 5888, 100, 3.85, 0.20,  0.16, 0.10, 3
0, 8179536, 1, 6281, 100, 4.19, 0.20, -0.04, 0.10, 3
1019, 8179973, 1, 5001, 100, 3.43, 0.20,  0.05, 0.10, 3
0, 8228742, 1, 6046, 100, 4.08, 0.20, -0.09, 0.10, 4
0, 8394589, 1, 6051, 100, 4.23, 0.20, -0.40, 0.10, 3
0, 8424992, 1, 5658, 100, 4.26, 0.20, -0.11, 0.10, 4
0, 8524425, 1, 5569, 100, 3.91, 0.20,  0.05, 0.10, 3
0, 8561221, 1, 5300, 100, 3.67, 0.20, -0.09, 0.10, 3
0, 8694723, 1, 6214, 100, 4.08, 0.20, -0.54, 0.10, 3
0, 8702606, 1, 5503, 100, 3.87, 0.20, -0.11, 0.10, 3
0, 8751420, 1, 5287, 100, 3.61, 0.20, -0.17, 0.10, 3
0, 8760414, 1, 5797, 100, 4.09, 0.20, -0.91, 0.10, 3
0, 8938364, 1, 5703, 100, 4.19, 0.20, -0.16, 0.10, 4
0, 9025370, 1, 5986, 100, 4.62, 0.20, -0.24, 0.10, 2
0, 9073950, 1, 5038, 100, 3.30, 0.20, -0.14, 0.10, 2
0, 9098294, 1, 5869, 100, 4.30, 0.20, -0.18, 0.10, 3
0, 9139151, 1, 6040, 100, 4.37, 0.20,  0.04, 0.10, 4
0, 9139163, 1, 6350, 100, 4.29, 0.20,  0.09, 0.10, 3
0, 9206432, 1, 6490, 100, 4.40, 0.20,  0.17, 0.10, 4
0, 9353712, 1, 6140, 100, 3.99, 0.20, -0.09, 0.10, 3
0, 9410862, 1, 6002, 100, 4.27, 0.20, -0.40, 0.10, 4
974, 9414417, 1, 6283, 100, 4.17, 0.20, -0.09, 0.10, 2
0, 9574283, 1, 5173, 100, 3.47, 0.20, -0.38, 0.10, 3
0, 9812850, 1, 6314, 100, 4.13, 0.20, -0.18, 0.10, 4
1925, 9955598, 1, 5420, 100, 4.44, 0.20,  0.07, 0.10, 4
0, 10018963, 1, 6017, 100, 3.93, 0.20, -0.31, 0.10, 3
0, 10068307, 1, 6050, 100, 4.02, 0.20, -0.21, 0.10, 3
0, 10079226, 1, 5963, 100, 4.36, 0.20,  0.11, 0.10, 4
0, 10130853, 1, 4909, 100, 3.41, 0.20,  0.35, 0.10, 3
0, 10147635, 1, 5912, 100, 3.92, 0.20, -0.04, 0.10, 3
0, 10162436, 1, 6134, 100, 4.00, 0.20, -0.14, 0.10, 3
5782, 10272858, 1, 5096, 100, 3.59, 0.20, -0.07, 0.10, 2
0, 10454113, 1, 6136, 100, 4.31, 0.20, -0.07, 0.10, 4
0, 10516096, 1, 5942, 100, 4.13, 0.20, -0.07, 0.10, 4
0, 10593351, 1, 5788, 100, 3.75, 0.20,  0.20, 0.10, 3
0, 10644253, 1, 6020, 100, 4.36, 0.20,  0.09, 0.10, 4
0, 10709834, 1, 6474, 100, 4.11, 0.20,  0.00, 0.10, 4
1612, 10963065, 1, 6100, 100, 4.33, 0.20, -0.22, 0.10, 3
0, 10972873, 1, 5734, 100, 3.99, 0.20, -0.07, 0.10, 3
0, 11026764, 1, 5611, 100, 4.00, 0.20,  0.01, 0.10, 3
0, 11081729, 1, 6416, 100, 4.24, 0.20, -0.13, 0.10, 2
0, 11137075, 1, 5546, 100, 4.00, 0.20, -0.13, 0.10, 3
0, 11193681, 1, 5600, 100, 3.83, 0.20,  0.20, 0.10, 3
0, 11244118, 1, 5704, 100, 4.11, 0.20,  0.34, 0.10, 3
0, 11253226, 1, 6474, 100, 4.21, 0.20, -0.19, 0.10, 3
0, 11414712, 1, 5656, 100, 3.92, 0.20, -0.12, 0.10, 3
0, 11554100, 1, 4843, 100, 3.44, 0.20,  0.14, 0.10, 3
0, 11717120, 1, 5092, 100, 3.55, 0.20, -0.31, 0.10, 3
0, 11771760, 1, 5775, 100, 3.75, 0.20, -0.06, 0.10, 3
0, 11968749, 1, 5025, 100, 3.52, 0.20,  0.01, 0.10, 4
0, 12009504, 1, 6129, 100, 4.19, 0.20, -0.08, 0.10, 4
0, 12069127, 1, 6186, 100, 4.01, 0.20,  0.03, 0.10, 3
0, 12258514, 1, 5948, 100, 4.09, 0.20,  0.01, 0.10, 4
0, 12307366, 1, 5018, 100, 3.46, 0.20,  0.14, 0.10, 3
0, 12317678, 1, 6395, 100, 4.06, 0.20, -0.42, 0.10, 3
0, 12508433, 1, 5309, 100, 3.78, 0.20,  0.22, 0.10, 3
0, 1430163, 2, 6388, 100, 3.85, 0.20, -0.19, 0.10, 1
0, 1725815, 2, 6133, 100, 3.63, 0.20, -0.19, 0.10, 1
4929, 2010607, 2, 6132, 100, 3.65, 0.20, -0.07, 0.10, 1
113, 2306756, 2, 5616, 100, 4.23, 0.20,  0.46, 0.10, 1
0, 2309595, 2, 5212, 100, 3.86, 0.20, -0.06, 0.10, 1
0, 2450729, 2, 5861, 100, 3.96, 0.20, -0.25, 0.10, 1
0, 2849125, 2, 6114, 100, 3.88, 0.20,  0.23, 0.10, 1
0, 2865774, 2, 5793, 100, 4.02, 0.20, -0.07, 0.10, 1
0, 2991448, 2, 5640, 100, 3.98, 0.20, -0.11, 0.10, 1
0, 2998253, 2, 6215, 100, 4.09, 0.20,  0.04, 0.10, 1
273, 3102384, 2, 5697, 100, 4.41, 0.20,  0.33, 0.10, 1
0, 3112152, 2, 5973, 100, 3.95, 0.20, -0.02, 0.10, 1
0, 3112889, 2, 6018, 100, 3.74, 0.20, -0.27, 0.10, 1
0, 3115178, 2, 5020, 100, 3.75, 0.20,  0.11, 0.10, 1
0, 3123191, 2, 6266, 100, 4.14, 0.20, -0.12, 0.10, 1
0, 3223000, 2, 6234, 100, 4.32, 0.20, -0.15, 0.10, 1
0, 3236382, 2, 6641, 100, 3.99, 0.20, -0.11, 0.10, 1
0, 3241581, 2, 5750, 100, 4.42, 0.20,  0.28, 0.10, 1
0, 3329196, 2, 5156, 100, 3.91, 0.20, -0.14, 0.10, 1
0, 3344897, 2, 6271, 100, 3.71, 0.20, -0.10, 0.10, 1
0, 3430893, 2, 6105, 100, 4.04, 0.20,  0.04, 0.10, 1
0, 3437637, 2, 5468, 100, 3.88, 0.20, -0.18, 0.10, 1
0, 3438633, 2, 6002, 100, 3.57, 0.20, -0.30, 0.10, 1
0, 3456181, 2, 6214, 100, 3.60, 0.20, -0.26, 0.10, 1
118, 3531558, 2, 5711, 100, 4.13, 0.20,  0.01, 0.10, 1
0, 3534307, 2, 5699, 100, 4.11, 0.20, -0.23, 0.10, 1
69, 3544595, 2, 5660, 100, 4.47, 0.20, -0.20, 0.10, 1
0, 3545753, 2, 5907, 100, 3.67, 0.20, -0.26, 0.10, 1
0, 3547794, 2, 6299, 100, 3.55, 0.20, -0.36, 0.10, 1
0, 3630240, 2, 5245, 100, 3.56, 0.20, -0.49, 0.10, 1
0, 3633847, 2, 6096, 100, 4.09, 0.20,  0.12, 0.10, 1
0, 3633889, 2, 6364, 100, 4.19, 0.20, -0.12, 0.10, 1
1221, 3640905, 2, 5090, 100, 3.83, 0.20,  0.28, 0.10, 1
0, 3642422, 2, 5295, 100, 3.78, 0.20,  0.04, 0.10, 1
0, 3643774, 2, 5955, 100, 4.13, 0.20,  0.15, 0.10, 1
0, 3657002, 2, 5883, 100, 4.08, 0.20,  0.02, 0.10, 1
0, 3661135, 2, 5611, 100, 3.93, 0.20, -0.02, 0.10, 1
0, 3730801, 2, 5934, 100, 4.25, 0.20,  0.28, 0.10, 1
0, 3854781, 2, 5722, 100, 4.08, 0.20,  0.36, 0.10, 1
0, 3942719, 2, 5561, 100, 3.76, 0.20, -0.41, 0.10, 1
0, 3952307, 2, 6077, 100, 3.77, 0.20, -0.05, 0.10, 1
0, 3952580, 2, 6074, 100, 3.59, 0.20, -0.07, 0.10, 1
0, 3967430, 2, 6612, 100, 4.17, 0.20, -0.04, 0.10, 1
0, 3967859, 2, 5896, 100, 4.18, 0.20, -0.33, 0.10, 1
0, 4038445, 2, 5195, 100, 3.77, 0.20, -0.60, 0.10, 1
0, 4049576, 2, 5788, 100, 3.84, 0.20, -0.22, 0.10, 1
1222, 4060815, 2, 5229, 100, 3.83, 0.20,  0.08, 0.10, 1
0, 4064447, 2, 5363, 100, 3.94, 0.20, -0.04, 0.10, 1
0, 4072740, 2, 5117, 100, 3.84, 0.20,  0.18, 0.10, 1
0, 4165030, 2, 5541, 100, 3.94, 0.20, -0.35, 0.10, 1
0, 4243623, 2, 5172, 100, 3.97, 0.20, -0.20, 0.10, 1
0, 4247542, 2, 6110, 100, 3.86, 0.20, -0.37, 0.10, 1
0, 4252818, 2, 5605, 100, 4.03, 0.20,  0.00, 0.10, 1
0, 4346201, 2, 5958, 100, 3.76, 0.20, -0.28, 0.10, 1
0, 4347652, 2, 5102, 100, 3.60, 0.20, -0.03, 0.10, 1
244, 4349452, 2, 4946, 100, 4.73, 0.20,  0.06, 0.10, 1
0, 4378838, 2, 5123, 100, 3.70, 0.20,  0.25, 0.10, 1
0, 4446300, 2, 5434, 100, 4.03, 0.20, -0.01, 0.10, 1
3168, 4450844, 2, 5844, 100, 4.08, 0.20, -0.22, 0.10, 1
0, 4457351, 2, 5418, 100, 4.07, 0.20, -0.26, 0.10, 1
0, 4465324, 2, 5750, 100, 4.17, 0.20,  0.04, 0.10, 1
0, 4465529, 2, 6313, 100, 4.04, 0.20,  0.00, 0.10, 1
0, 4543171, 2, 5910, 100, 4.04, 0.20,  0.07, 0.10, 1
0, 4554830, 2, 5687, 100, 4.21, 0.20,  0.38, 0.10, 1
0, 4571351, 2, 5929, 100, 4.14, 0.20,  0.20, 0.10, 1
0, 4571904, 2, 6040, 100, 3.68, 0.20, -0.05, 0.10, 1
0, 4577484, 2, 5503, 100, 4.02, 0.20,  0.13, 0.10, 1
0, 4586099, 2, 6245, 100, 3.73, 0.20, -0.14, 0.10, 1
0, 4638884, 2, 6435, 100, 4.34, 0.20,  0.20, 0.10, 1
0, 4641621, 2, 5817, 100, 3.40, 0.20, -0.25, 0.10, 1
0, 4646780, 2, 6510, 100, 3.82, 0.20, -0.18, 0.10, 1
0, 4672403, 2, 5809, 100, 4.00, 0.20,  0.16, 0.10, 1
0, 4739932, 2, 5738, 100, 3.92, 0.20,  0.01, 0.10, 1
0, 4755204, 2, 5888, 100, 4.05, 0.20, -0.07, 0.10, 1
0, 4756112, 2, 6237, 100, 3.84, 0.20,  0.00, 0.10, 1
0, 4841753, 2, 5928, 100, 3.89, 0.20,  0.10, 0.10, 1
0, 4842436, 2, 5669, 100, 3.96, 0.20,  0.09, 0.10, 1
0, 4846457, 2, 5846, 100, 3.82, 0.20,  0.18, 0.10, 1
108, 4914423, 2, 5834, 100, 4.06, 0.20,  0.07, 0.10, 1
0, 4915148, 2, 5096, 100, 3.99, 0.20,  0.17, 0.10, 1
0, 4918355, 2, 4986, 100, 3.75, 0.20,  0.00, 0.10, 1
0, 4931390, 2, 6576, 100, 4.16, 0.20, -0.13, 0.10, 1
0, 4947253, 2, 5908, 100, 3.70, 0.20, -0.19, 0.10, 1
0, 5021689, 2, 6072, 100, 3.90, 0.20, -0.19, 0.10, 1
0, 5033245, 2, 5284, 100, 3.83, 0.20,  0.21, 0.10, 1
0, 5084157, 2, 5802, 100, 4.34, 0.20,  0.28, 0.10, 1
282, 5088536, 2, 5872, 100, 4.30, 0.20, -0.16, 0.10, 1
0, 5095159, 2, 5353, 100, 3.92, 0.20,  0.22, 0.10, 1
0, 5095850, 2, 6634, 100, 3.93, 0.20,  0.12, 0.10, 1
1924, 5108214, 2, 5803, 100, 3.78, 0.20,  0.17, 0.10, 1
0, 5110725, 2, 5031, 100, 3.85, 0.20,  0.34, 0.10, 1
0, 5214711, 2, 6221, 100, 3.85, 0.20, -0.11, 0.10, 1
0, 5253542, 2, 5834, 100, 4.41, 0.20,  0.33, 0.10, 1
0, 5265656, 2, 4699, 100, 2.33, 0.20, -0.22, 0.10, 1
0, 5344612, 2, 6096, 100, 3.87, 0.20, -0.10, 0.10, 1
0, 5353186, 2, 6125, 100, 4.00, 0.20,  0.15, 0.10, 1
0, 5371516, 2, 6302, 100, 4.03, 0.20,  0.05, 0.10, 1
0, 5390438, 2, 5091, 100, 3.94, 0.20,  0.23, 0.10, 1
0, 5429911, 2, 5254, 100, 3.82, 0.20,  0.03, 0.10, 1
0, 5431807, 2, 5293, 100, 3.90, 0.20,  0.14, 0.10, 1
0, 5450445, 2, 5955, 100, 3.76, 0.20, -0.08, 0.10, 1
0, 5468089, 2, 6175, 100, 3.86, 0.20, -0.05, 0.10, 1
1930, 5511081, 2, 5935, 100, 4.00, 0.20, -0.08, 0.10, 1
0, 5512589, 2, 5703, 100, 3.96, 0.20,  0.02, 0.10, 1
1962, 5513648, 2, 5887, 100, 4.05, 0.20, -0.13, 0.10, 1
257, 5514383, 2, 6310, 100, 4.66, 0.20,  0.33, 0.10, 1
0, 5516982, 2, 6207, 100, 3.94, 0.20, -0.14, 0.10, 1
0, 5523099, 2, 5444, 100, 3.88, 0.20,  0.00, 0.10, 1
0, 5530375, 2, 6001, 100, 3.66, 0.20, -0.17, 0.10, 1
0, 5543462, 2, 5890, 100, 3.98, 0.20, -0.29, 0.10, 1
1621, 5561278, 2, 5992, 100, 3.84, 0.20, -0.04, 0.10, 1
0, 5603483, 2, 4937, 100, 3.70, 0.20,  0.35, 0.10, 1
0, 5629080, 2, 5225, 100, 3.65, 0.20, -0.26, 0.10, 1
0, 5636956, 2, 6258, 100, 3.76, 0.20,  0.20, 0.10, 1
371, 5652983, 2, 5198, 100, 3.74, 0.20,  0.13, 0.10, 1
0, 5683538, 2, 5873, 100, 3.52, 0.20, -0.58, 0.10, 1
0, 5686856, 2, 5896, 100, 3.97, 0.20, -0.01, 0.10, 1
0, 5773155, 2, 6190, 100, 3.91, 0.20,  0.08, 0.10, 1
0, 5774694, 2, 5852, 100, 4.46, 0.20,  0.04, 0.10, 1
0, 5822889, 2, 5312, 100, 3.77, 0.20, -0.10, 0.10, 1
85, 5866724, 2, 6138, 100, 4.19, 0.20,  0.14, 0.10, 1
0, 5892169, 2, 5272, 100, 3.67, 0.20,  0.10, 0.10, 1
0, 5939450, 2, 6195, 100, 3.52, 0.20, -0.26, 0.10, 1
0, 5950854, 2, 5833, 100, 4.19, 0.20, -0.25, 0.10, 1
0, 5961597, 2, 6538, 100, 4.09, 0.20,  0.12, 0.10, 1
0, 6034893, 2, 5259, 100, 3.66, 0.20, -0.07, 0.10, 1
0, 6035199, 2, 5141, 100, 3.74, 0.20, -0.37, 0.10, 1
0, 6047087, 2, 5890, 100, 3.85, 0.20, -0.30, 0.10, 1
0, 6049366, 2, 6092, 100, 3.82, 0.20, -0.20, 0.10, 1
0, 6106120, 2, 5443, 100, 3.79, 0.20,  0.02, 0.10, 1
0, 6119013, 2, 5305, 100, 3.75, 0.20, -0.25, 0.10, 1
0, 6129877, 2, 5930, 100, 4.09, 0.20, -0.09, 0.10, 1
0, 6232600, 2, 6218, 100, 3.77, 0.20, -0.34, 0.10, 1
1613, 6268648, 2, 6045, 100, 4.14, 0.20, -0.34, 0.10, 1
0, 6287060, 2, 5824, 100, 4.11, 0.20, -0.07, 0.10, 1
0, 6290627, 2, 5217, 100, 3.69, 0.20, -0.24, 0.10, 1
0, 6308642, 2, 5688, 100, 3.74, 0.20, -0.16, 0.10, 1
0, 6363365, 2, 5742, 100, 4.06, 0.20, -0.72, 0.10, 1
0, 6370489, 2, 6017, 100, 3.59, 0.20, -0.52, 0.10, 1
0, 6421967, 2, 6159, 100, 4.09, 0.20, -0.19, 0.10, 1
0, 6430804, 2, 5094, 100, 3.77, 0.20,  0.11, 0.10, 1
0, 6448798, 2, 5606, 100, 4.11, 0.20, -0.06, 0.10, 1
0, 6450651, 2, 5764, 100, 3.96, 0.20, -0.12, 0.10, 1
0, 6505044, 2, 5136, 100, 3.92, 0.20,  0.31, 0.10, 1
0, 6520835, 2, 6079, 100, 3.79, 0.20, -0.11, 0.10, 1
41, 6521045, 2, 5723, 100, 3.99, 0.20,  0.07, 0.10, 1
0, 6529109, 2, 5615, 100, 3.85, 0.20,  0.07, 0.10, 1
0, 6530901, 2, 6195, 100, 3.90, 0.20, -0.08, 0.10, 1
0, 6587236, 2, 5776, 100, 3.40, 0.20, -0.39, 0.10, 1
0, 6592305, 2, 5969, 100, 3.69, 0.20, -0.04, 0.10, 1
0, 6593461, 2, 5761, 100, 4.26, 0.20,  0.29, 0.10, 1
0, 6593620, 2, 5614, 100, 4.04, 0.20, -0.26, 0.10, 1
0, 6605673, 2, 5908, 100, 3.80, 0.20, -0.36, 0.10, 1
0, 6612225, 2, 6197, 100, 3.73, 0.20, -0.40, 0.10, 1
0, 6671492, 2, 6171, 100, 4.24, 0.20,  0.39, 0.10, 1
0, 6688822, 2, 5636, 100, 3.98, 0.20,  0.36, 0.10, 1
0, 6689943, 2, 5913, 100, 4.06, 0.20, -0.06, 0.10, 1
0, 6802438, 2, 5378, 100, 3.85, 0.20, -0.13, 0.10, 1
0, 6806100, 2, 5527, 100, 3.97, 0.20,  0.44, 0.10, 1
0, 6837853, 2, 5729, 100, 4.11, 0.20,  0.10, 0.10, 1
0, 6848299, 2, 5472, 100, 4.16, 0.20, -0.14, 0.10, 1
0, 6853020, 2, 6285, 100, 4.07, 0.20,  0.17, 0.10, 1
0, 6863041, 2, 5588, 100, 3.80, 0.20,  0.19, 0.10, 1
0, 6947945, 2, 5452, 100, 3.91, 0.20, -0.06, 0.10, 1
0, 7019341, 2, 5812, 100, 4.32, 0.20,  0.41, 0.10, 1
0, 7038145, 2, 6118, 100, 4.08, 0.20,  0.37, 0.10, 1
0, 7133688, 2, 6161, 100, 3.65, 0.20, -0.05, 0.10, 1
0, 7174470, 2, 5990, 100, 3.84, 0.20,  0.18, 0.10, 1
75, 7199397, 2, 5814, 100, 3.61, 0.20, -0.19, 0.10, 1
1618, 7215603, 2, 6199, 100, 4.28, 0.20,  0.31, 0.10, 1
0, 7216846, 2, 5275, 100, 3.83, 0.20,  0.13, 0.10, 1
0, 7218053, 2, 6322, 100, 3.74, 0.20,  0.01, 0.10, 1
0, 7264595, 2, 5644, 100, 3.67, 0.20, -0.20, 0.10, 1
0, 7376493, 2, 5621, 100, 4.04, 0.20, -0.02, 0.10, 1
0, 7383120, 2, 5941, 100, 3.98, 0.20, -0.15, 0.10, 1
0, 7386523, 2, 5760, 100, 3.80, 0.20, -0.02, 0.10, 1
4260, 7429287, 2, 5635, 100, 4.08, 0.20, -0.40, 0.10, 1
0, 7448374, 2, 5652, 100, 3.85, 0.20,  0.18, 0.10, 1
1890, 7449136, 2, 6184, 100, 4.15, 0.20,  0.14, 0.10, 1
0, 7465072, 2, 6187, 100, 3.84, 0.20,  0.00, 0.10, 1
0, 7510397, 2, 6109, 100, 3.90, 0.20, -0.25, 0.10, 1
0, 7530690, 2, 6662, 100, 4.00, 0.20, -0.12, 0.10, 1
0, 7534011, 2, 5693, 100, 4.19, 0.20,  0.46, 0.10, 1
0, 7591963, 2, 5809, 100, 3.92, 0.20,  0.01, 0.10, 1
0, 7611858, 2, 5809, 100, 4.11, 0.20,  0.02, 0.10, 1
0, 7622208, 2, 6187, 100, 3.54, 0.20, -0.15, 0.10, 1
0, 7628676, 2, 5256, 100, 3.82, 0.20,  0.00, 0.10, 1
0, 7700968, 2, 5790, 100, 4.08, 0.20, -0.30, 0.10, 1
0, 7739672, 2, 5977, 100, 4.07, 0.20,  0.09, 0.10, 1
0, 7799430, 2, 5007, 100, 3.69, 0.20, -0.15, 0.10, 1
0, 7833440, 2, 5956, 100, 3.76, 0.20, -0.38, 0.10, 1
0, 7870112, 2, 5720, 100, 4.22, 0.20,  0.42, 0.10, 1
0, 7880676, 2, 6025, 100, 3.78, 0.20, -0.02, 0.10, 1
0, 7910848, 2, 5964, 100, 4.06, 0.20,  0.04, 0.10, 1
0, 7914731, 2, 5732, 100, 3.66, 0.20, -0.02, 0.10, 1
0, 7938112, 2, 6244, 100, 3.82, 0.20, -0.28, 0.10, 1
0, 7940546, 2, 6126, 100, 3.77, 0.20, -0.27, 0.10, 1
0, 8012842, 2, 5841, 100, 4.32, 0.20,  0.27, 0.10, 1
0, 8016496, 2, 6011, 100, 3.54, 0.20, -0.08, 0.10, 1
0, 8019508, 2, 5944, 100, 3.52, 0.20, -0.01, 0.10, 1
0, 8026226, 2, 6116, 100, 3.50, 0.20, -0.28, 0.10, 1
0, 8027956, 2, 5768, 100, 4.02, 0.20, -0.01, 0.10, 1
0, 8045442, 2, 5758, 100, 3.53, 0.20, -0.01, 0.10, 1
0, 8106950, 2, 5764, 100, 3.83, 0.20, -0.36, 0.10, 1
0, 8114155, 2, 5704, 100, 4.01, 0.20,  0.05, 0.10, 1
0, 8172589, 2, 5568, 100, 4.16, 0.20, -0.08, 0.10, 1
0, 8174170, 2, 5838, 100, 3.86, 0.20, -0.04, 0.10, 1
0, 8174981, 2, 5942, 100, 3.67, 0.20, -0.05, 0.10, 1
2720, 8176564, 2, 6012, 100, 4.06, 0.20, -0.19, 0.10, 1
0, 8179643, 2, 6125, 100, 3.74, 0.20, -0.29, 0.10, 1
0, 8216936, 2, 6484, 100, 4.15, 0.20,  0.04, 0.10, 1
0, 8241455, 2, 5988, 100, 3.54, 0.20, -0.05, 0.10, 1
0, 8289241, 2, 6129, 100, 4.11, 0.20,  0.00, 0.10, 1
0, 8298626, 2, 6029, 100, 4.13, 0.20,  0.04, 0.10, 1
0, 8321567, 2, 5699, 100, 3.95, 0.20,  0.01, 0.10, 1
122, 8349582, 2, 5617, 100, 4.09, 0.20,  0.30, 0.10, 1
0, 8360349, 2, 6247, 100, 3.88, 0.20,  0.05, 0.10, 1
0, 8367710, 2, 6432, 100, 4.20, 0.20,  0.28, 0.10, 1
0, 8377423, 2, 6222, 100, 4.11, 0.20,  0.30, 0.10, 1
0, 8391021, 2, 6104, 100, 4.00, 0.20, -0.28, 0.10, 1
0, 8408931, 2, 5998, 100, 3.44, 0.20, -0.15, 0.10, 1
0, 8414062, 2, 6147, 100, 3.85, 0.20, -0.27, 0.10, 1
0, 8416311, 2, 6286, 100, 4.08, 0.20,  0.24, 0.10, 1
0, 8420801, 2, 6165, 100, 4.00, 0.20,  0.05, 0.10, 1
0, 8435400, 2, 6243, 100, 3.91, 0.20,  0.16, 0.10, 1
245, 8478994, 2, 5525, 100, 4.79, 0.20, -0.19, 0.10, 1
0, 8491374, 2, 6096, 100, 3.73, 0.20, -0.11, 0.10, 1
0, 8493735, 2, 5865, 100, 3.69, 0.20, -0.07, 0.10, 1
0, 8493800, 2, 5987, 100, 4.13, 0.20, -0.06, 0.10, 1
0, 8499940, 2, 5816, 100, 4.11, 0.20,  0.02, 0.10, 1
0, 8516041, 2, 6210, 100, 4.29, 0.20,  0.21, 0.10, 1
0, 8547279, 2, 5251, 100, 3.92, 0.20,  0.08, 0.10, 1
0, 8574769, 2, 5751, 100, 4.32, 0.20,  0.43, 0.10, 1
0, 8579578, 2, 6223, 100, 3.64, 0.20, -0.02, 0.10, 1
0, 8621637, 2, 5616, 100, 3.97, 0.20,  0.08, 0.10, 1
0, 8656342, 2, 5918, 100, 3.98, 0.20, -0.07, 0.10, 1
0, 8677016, 2, 6109, 100, 4.20, 0.20, -0.01, 0.10, 1
319, 8684730, 2, 5839, 100, 3.89, 0.20,  0.04, 0.10, 1
0, 8696343, 2, 5937, 100, 4.24, 0.20, -0.03, 0.10, 1
0, 8776961, 2, 5810, 100, 4.02, 0.20, -0.11, 0.10, 1
0, 8802782, 2, 6108, 100, 4.13, 0.20,  0.33, 0.10, 1
0, 8817551, 2, 5639, 100, 3.76, 0.20,  0.12, 0.10, 1
42, 8866102, 2, 6273, 100, 4.06, 0.20, -0.09, 0.10, 1
5578, 8868481, 2, 5621, 100, 3.92, 0.20, -0.04, 0.10, 1
0, 8915084, 2, 5870, 100, 4.11, 0.20,  0.04, 0.10, 1
0, 8950146, 2, 6137, 100, 4.15, 0.20,  0.00, 0.10, 1
0, 8952800, 2, 5981, 100, 3.93, 0.20,  0.12, 0.10, 1
0, 8956017, 2, 6458, 100, 4.13, 0.20,  0.17, 0.10, 1
0, 9005973, 2, 5908, 100, 4.16, 0.20, -0.05, 0.10, 1
0, 9026479, 2, 5624, 100, 3.89, 0.20, -0.08, 0.10, 1
0, 9026685, 2, 5659, 100, 4.00, 0.20, -0.05, 0.10, 1
0, 9049593, 2, 6118, 100, 4.36, 0.20,  0.32, 0.10, 1
0, 9051235, 2, 6103, 100, 4.06, 0.20,  0.26, 0.10, 1
0, 9073645, 2, 6010, 100, 3.64, 0.20, -0.09, 0.10, 1
0, 9093289, 2, 6204, 100, 4.13, 0.20,  0.07, 0.10, 1
0, 9116461, 2, 6453, 100, 4.36, 0.20, -0.03, 0.10, 1
0, 9138680, 2, 5845, 100, 4.00, 0.20,  0.39, 0.10, 1
0, 9143749, 2, 5838, 100, 3.99, 0.20, -0.03, 0.10, 1
0, 9150095, 2, 5148, 100, 3.90, 0.20,  0.21, 0.10, 1
0, 9158609, 2, 5062, 100, 3.83, 0.20,  0.37, 0.10, 1
0, 9163769, 2, 6435, 100, 4.22, 0.20,  0.04, 0.10, 1
0, 9201604, 2, 5210, 100, 3.71, 0.20, -0.04, 0.10, 1
0, 9202077, 2, 6063, 100, 3.89, 0.20,  0.08, 0.10, 1
0, 9204313, 2, 5643, 100, 4.04, 0.20, -0.12, 0.10, 1
0, 9225600, 2, 6001, 100, 3.88, 0.20,  0.07, 0.10, 1
0, 9266926, 2, 5573, 100, 3.96, 0.20, -0.43, 0.10, 1
0, 9273544, 2, 5915, 100, 3.97, 0.20, -0.28, 0.10, 1
0, 9287845, 2, 6318, 100, 3.95, 0.20,  0.11, 0.10, 1
0, 9289275, 2, 5946, 100, 3.92, 0.20, -0.01, 0.10, 1
0, 9292130, 2, 5840, 100, 3.67, 0.20, -0.02, 0.10, 1
0, 9328372, 2, 6419, 100, 4.39, 0.20,  0.29, 0.10, 1
0, 9335972, 2, 5699, 100, 3.89, 0.20, -0.03, 0.10, 1
0, 9353859, 2, 5208, 100, 3.35, 0.20,  0.02, 0.10, 1
0, 9390670, 2, 6373, 100, 4.40, 0.20,  0.21, 0.10, 1
5665, 9394953, 2, 5772, 100, 4.02, 0.20,  0.06, 0.10, 1
0, 9402223, 2, 6283, 100, 3.71, 0.20, -0.11, 0.10, 1
0, 9414381, 2, 5818, 100, 3.78, 0.20,  0.05, 0.10, 1
0, 9446628, 2, 6161, 100, 3.73, 0.20, -0.20, 0.10, 1
0, 9451741, 2, 5817, 100, 4.31, 0.20,  0.36, 0.10, 1
0, 9455860, 2, 6509, 100, 4.02, 0.20, -0.05, 0.10, 1
4637, 9457728, 2, 6161, 100, 3.72, 0.20, -0.23, 0.10, 1
0, 9458636, 2, 5977, 100, 3.95, 0.20, -0.11, 0.10, 1
0, 9468847, 2, 5982, 100, 3.87, 0.20, -0.10, 0.10, 1
119, 9471974, 2, 5636, 100, 3.92, 0.20,  0.35, 0.10, 1
0, 9512063, 2, 5733, 100, 3.57, 0.20, -0.28, 0.10, 1
0, 9542776, 2, 6431, 100, 3.92, 0.20,  0.11, 0.10, 1
3165, 9579208, 2, 6148, 100, 3.76, 0.20, -0.29, 0.10, 1
0, 9641837, 2, 6012, 100, 3.74, 0.20, -0.14, 0.10, 1
0, 9664694, 2, 6127, 100, 3.63, 0.20, -0.18, 0.10, 1
0, 9693187, 2, 5806, 100, 4.52, 0.20, -0.23, 0.10, 1
2545, 9696358, 2, 6046, 100, 3.76, 0.20,  0.09, 0.10, 1
2706, 9697131, 2, 6348, 100, 4.07, 0.20,  0.08, 0.10, 1
0, 9700430, 2, 5792, 100, 4.00, 0.20, -0.04, 0.10, 1
0, 9702369, 2, 6144, 100, 4.03, 0.20, -0.08, 0.10, 1
0, 9702752, 2, 5647, 100, 4.10, 0.20,  0.37, 0.10, 1
0, 9754284, 2, 6011, 100, 4.04, 0.20,  0.00, 0.10, 1
0, 9757640, 2, 5675, 100, 4.10, 0.20,  0.42, 0.10, 1
0, 9762786, 2, 6361, 100, 4.02, 0.20,  0.08, 0.10, 1
0, 9768011, 2, 6061, 100, 3.58, 0.20, -0.40, 0.10, 1
0, 9778067, 2, 5948, 100, 3.86, 0.20, -0.36, 0.10, 1
0, 9787965, 2, 6055, 100, 3.75, 0.20, -0.04, 0.10, 1
0, 9788260, 2, 5457, 100, 3.97, 0.20, -0.06, 0.10, 1
0, 9791157, 2, 5850, 100, 3.86, 0.20, -0.01, 0.10, 1
0, 9812421, 2, 5280, 100, 3.71, 0.20, -0.24, 0.10, 1
0, 9821513, 2, 6256, 100, 3.88, 0.20, -0.13, 0.10, 1
1537, 9872292, 2, 6087, 100, 3.84, 0.20, -0.20, 0.10, 1
0, 9880787, 2, 5776, 100, 3.81, 0.20, -0.15, 0.10, 1
0, 9893470, 2, 5860, 100, 3.48, 0.20, -0.04, 0.10, 1
0, 9897838, 2, 5171, 100, 3.85, 0.20, -0.34, 0.10, 1
0, 9903271, 2, 5051, 100, 3.91, 0.20,  0.34, 0.10, 1
0, 9908400, 2, 6254, 100, 4.03, 0.20,  0.22, 0.10, 1
0, 9962623, 2, 5725, 100, 4.16, 0.20, -0.03, 0.10, 1
0, 10003270, 2, 6397, 100, 3.76, 0.20, -0.04, 0.10, 1
0, 10016239, 2, 6283, 100, 4.16, 0.20, -0.06, 0.10, 1
0, 10019747, 2, 5613, 100, 3.99, 0.20,  0.21, 0.10, 1
0, 10025841, 2, 6107, 100, 4.31, 0.20,  0.29, 0.10, 1
0, 10070754, 2, 6308, 100, 3.96, 0.20, -0.31, 0.10, 1
0, 10074716, 2, 5760, 100, 4.03, 0.20,  0.05, 0.10, 1
0, 10081026, 2, 6191, 100, 3.55, 0.20, -0.20, 0.10, 1
0, 10088136, 2, 5321, 100, 3.66, 0.20, -0.32, 0.10, 1
0, 10118942, 2, 5950, 100, 3.72, 0.20, -0.34, 0.10, 1
0, 10124866, 2, 5807, 100, 4.39, 0.20, -0.32, 0.10, 1
0, 10130724, 2, 5739, 100, 4.39, 0.20,  0.34, 0.10, 1
0, 10186764, 2, 6073, 100, 3.98, 0.20, -0.14, 0.10, 1
0, 10202294, 2, 5823, 100, 4.09, 0.20,  0.39, 0.10, 1
0, 10215584, 2, 5992, 100, 4.49, 0.20,  0.16, 0.10, 1
98, 10264660, 2, 6293, 100, 3.87, 0.20,  0.03, 0.10, 1
0, 10272923, 2, 5038, 100, 3.79, 0.20,  0.08, 0.10, 1
0, 10290021, 2, 6187, 100, 4.04, 0.20,  0.12, 0.10, 1
0, 10319352, 2, 5607, 100, 4.06, 0.20,  0.27, 0.10, 1
0, 10322381, 2, 6040, 100, 3.97, 0.20, -0.36, 0.10, 1
0, 10324098, 2, 6150, 100, 3.95, 0.20,  0.02, 0.10, 1
0, 10351059, 2, 6403, 100, 4.11, 0.20,  0.22, 0.10, 1
0, 10355856, 2, 6273, 100, 3.80, 0.20, -0.22, 0.10, 1
0, 10385708, 2, 5803, 100, 3.94, 0.20,  0.07, 0.10, 1
0, 10394814, 2, 5094, 100, 3.69, 0.20, -0.12, 0.10, 1
0, 10398597, 2, 6117, 100, 3.77, 0.20,  0.06, 0.10, 1
0, 10417911, 2, 5602, 100, 3.90, 0.20,  0.28, 0.10, 1
0, 10462940, 2, 6034, 100, 4.12, 0.20,  0.02, 0.10, 1
0, 10491771, 2, 6427, 100, 4.04, 0.20, -0.11, 0.10, 1
263, 10514430, 2, 5741, 100, 4.10, 0.20, -0.09, 0.10, 1
0, 10518551, 2, 6040, 100, 3.84, 0.20, -0.23, 0.10, 1
1314, 10585852, 2, 5218, 100, 3.87, 0.20,  0.13, 0.10, 1
275, 10586004, 2, 5867, 100, 4.31, 0.20,  0.30, 0.10, 1
87, 10593626, 2, 5672, 100, 4.58, 0.20, -0.21, 0.10, 1
0, 10655953, 2, 6120, 100, 4.03, 0.20, -0.05, 0.10, 1
2, 10666592, 2, 6264, 100, 3.72, 0.20,  0.01, 0.10, 1
0, 10670371, 2, 5345, 100, 3.81, 0.20, -0.05, 0.10, 1
0, 10712891, 2, 5316, 100, 3.86, 0.20,  0.00, 0.10, 1
0, 10717090, 2, 5819, 100, 4.23, 0.20,  0.35, 0.10, 1
0, 10727922, 2, 5997, 100, 3.89, 0.20, -0.20, 0.10, 1
0, 10731424, 2, 6141, 100, 3.69, 0.20,  0.00, 0.10, 1
0, 10732098, 2, 5669, 100, 3.85, 0.20, -0.03, 0.10, 1
0, 10794845, 2, 5954, 100, 4.04, 0.20, -0.30, 0.10, 1
0, 10858780, 2, 5649, 100, 4.13, 0.20, -0.14, 0.10, 1
1299, 10864656, 2, 5115, 100, 3.64, 0.20,  0.02, 0.10, 1
0, 10909629, 2, 6198, 100, 3.78, 0.20, -0.16, 0.10, 1
0, 10923629, 2, 6295, 100, 3.99, 0.20,  0.20, 0.10, 1
0, 10937782, 2, 5221, 100, 3.74, 0.20, -0.16, 0.10, 1
0, 10959362, 2, 5864, 100, 4.08, 0.20,  0.50, 0.10, 1
0, 10971974, 2, 5868, 100, 4.34, 0.20, -0.06, 0.10, 1
0, 10972252, 2, 6076, 100, 3.72, 0.20, -0.17, 0.10, 1
0, 10976896, 2, 5571, 100, 4.05, 0.20, -0.20, 0.10, 1
0, 10990438, 2, 5254, 100, 3.75, 0.20,  0.07, 0.10, 1
0, 11021413, 2, 5421, 100, 3.95, 0.20, -0.03, 0.10, 1
0, 11027406, 2, 5760, 100, 4.09, 0.20, -0.34, 0.10, 1
0, 11074380, 2, 5159, 100, 3.80, 0.20,  0.11, 0.10, 1
0, 11075448, 2, 6402, 100, 4.07, 0.20, -0.01, 0.10, 1
0, 11082784, 2, 5690, 100, 3.93, 0.20, -0.23, 0.10, 1
0, 11083308, 2, 5921, 100, 3.61, 0.20, -0.13, 0.10, 1
0, 11098033, 2, 5985, 100, 3.73, 0.20, -0.20, 0.10, 1
2792, 11127479, 2, 5898, 100, 4.15, 0.20,  0.15, 0.10, 1
0, 11133100, 2, 6142, 100, 3.85, 0.20,  0.01, 0.10, 1
276, 11133306, 2, 5925, 100, 4.23, 0.20, -0.04, 0.10, 1
0, 11138101, 2, 6002, 100, 3.50, 0.20, -0.17, 0.10, 1
0, 11188219, 2, 5840, 100, 4.20, 0.20,  0.12, 0.10, 1
0, 11189107, 2, 6346, 100, 3.77, 0.20, -0.17, 0.10, 1
0, 11229052, 2, 6258, 100, 4.01, 0.20, -0.08, 0.10, 1
107, 11250587, 2, 5867, 100, 4.16, 0.20,  0.22, 0.10, 1
0, 11294717, 2, 5641, 100, 3.96, 0.20,  0.05, 0.10, 1
246, 11295426, 2, 5784, 100, 4.24, 0.20,  0.04, 0.10, 1
0, 11307875, 2, 5202, 100, 3.75, 0.20,  0.06, 0.10, 1
0, 11389393, 2, 5981, 100, 3.91, 0.20,  0.08, 0.10, 1
0, 11389437, 2, 5974, 100, 3.94, 0.20, -0.07, 0.10, 1
0, 11401156, 2, 5267, 100, 3.95, 0.20,  0.12, 0.10, 1
0, 11401708, 2, 5886, 100, 4.02, 0.20,  0.29, 0.10, 1
1, 11446443, 2, 5833, 100, 4.47, 0.20, -0.06, 0.10, 1
0, 11453915, 2, 6176, 100, 4.06, 0.20, -0.24, 0.10, 1
0, 11454149, 2, 6108, 100, 4.06, 0.20, -0.26, 0.10, 1
0, 11456910, 2, 6004, 100, 4.06, 0.20, -0.28, 0.10, 1
0, 11460626, 2, 5988, 100, 3.73, 0.20, -0.15, 0.10, 1
0, 11496573, 2, 5174, 100, 3.74, 0.20, -0.02, 0.10, 1
0, 11502597, 2, 5659, 100, 4.11, 0.20, -0.09, 0.10, 1
0, 11506988, 2, 6115, 100, 3.79, 0.20, -0.26, 0.10, 1
0, 11507653, 2, 5894, 100, 4.17, 0.20,  0.22, 0.10, 1
168, 11512246, 2, 5876, 100, 4.33, 0.20,  0.14, 0.10, 1
0, 11558593, 2, 5312, 100, 3.81, 0.20, -0.16, 0.10, 1
0, 11611414, 2, 6092, 100, 3.97, 0.20, -0.08, 0.10, 1
0, 11620833, 2, 5010, 100, 3.61, 0.20,  0.23, 0.10, 1
1894, 11673802, 2, 5100, 100, 3.70, 0.20,  0.14, 0.10, 1
0, 11674236, 2, 5542, 100, 3.90, 0.20,  0.20, 0.10, 1
0, 11708273, 2, 5836, 100, 4.16, 0.20,  0.30, 0.10, 1
0, 11709205, 2, 4781, 100, 3.35, 0.20,  0.25, 0.10, 1
0, 11713510, 2, 5706, 100, 4.02, 0.20, -0.19, 0.10, 1
0, 11722551, 2, 5119, 100, 3.97, 0.20,  0.50, 0.10, 1
0, 11723674, 2, 6015, 100, 3.57, 0.20, -0.12, 0.10, 1
0, 11757831, 2, 6535, 100, 3.93, 0.20, -0.10, 0.10, 1
0, 11802939, 2, 5923, 100, 3.78, 0.20,  0.10, 0.10, 1
0, 11802968, 2, 5961, 100, 3.92, 0.20,  0.20, 0.10, 1
0, 11809558, 2, 5116, 100, 3.82, 0.20,  0.29, 0.10, 1
0, 11817562, 2, 5841, 100, 3.56, 0.20,  0.02, 0.10, 1
7, 11853905, 2, 5864, 100, 4.14, 0.20,  0.25, 0.10, 1
0, 11862119, 2, 5905, 100, 4.05, 0.20, -0.42, 0.10, 1
0, 11873252, 2, 5155, 100, 3.83, 0.20, -0.17, 0.10, 1
72, 11904151, 2, 5710, 100, 4.36, 0.20, -0.10, 0.10, 1
0, 11911418, 2, 5357, 100, 3.68, 0.20, -0.46, 0.10, 1
0, 11919192, 2, 6164, 100, 3.28, 0.20, -0.48, 0.10, 1
0, 11962180, 2, 6031, 100, 3.67, 0.20, -0.02, 0.10, 1
0, 11971746, 2, 5909, 100, 4.25, 0.20,  0.21, 0.10, 1
0, 12011630, 2, 5737, 100, 4.37, 0.20, -0.09, 0.10, 1
0, 12020532, 2, 5329, 100, 3.58, 0.20,  0.07, 0.10, 1
0, 12055375, 2, 5586, 100, 3.95, 0.20, -0.41, 0.10, 1
0, 12058443, 2, 4967, 100, 3.66, 0.20,  0.20, 0.10, 1
0, 12069424, 2, 5777, 100, 4.26, 0.20,  0.01, 0.10, 1
0, 12069449, 2, 5734, 100, 4.32, 0.20, -0.01, 0.10, 1
0, 12069569, 2, 6042, 100, 3.68, 0.20, -0.11, 0.10, 1
0, 12117868, 2, 5945, 100, 4.20, 0.20, -0.11, 0.10, 1
0, 12156916, 2, 6235, 100, 3.87, 0.20, -0.50, 0.10, 1
0, 12253255, 2, 6295, 100, 3.93, 0.20,  0.15, 0.10, 1
0, 12265063, 2, 5951, 100, 4.03, 0.20, -0.18, 0.10, 1
0, 12304142, 2, 5975, 100, 3.87, 0.20,  0.03, 0.10, 1
279, 12314973, 2, 6265, 100, 4.37, 0.20,  0.25, 0.10, 1
0, 12352180, 2, 6118, 100, 3.95, 0.20,  0.08, 0.10, 1
973, 12366681, 2, 6188, 100, 4.14, 0.20,  0.28, 0.10, 1
0, 12507240, 2, 5849, 100, 3.89, 0.20, -0.04, 0.10, 1
0, 12735580, 2, 5878, 100, 3.90, 0.20,  0.05, 0.10, 1
1, 11446443, 0, 5870, 100, 4.47, 0.20, -0.05, 0.10, 1
3, 10748390, 0, 4876, 100, 4.63, 0.20,  0.21, 0.10, 1
5, 8554498, 0, 5846, 100, 4.19, 0.20,  0.07, 0.10, 2
6, 3248033, 0, 6226, 100, 4.28, 0.20, -0.14, 0.10, 2
7, 11853905, 0, 5856, 100, 4.11, 0.20,  0.14, 0.10, 3
8, 5903312, 0, 5910, 100, 4.54, 0.20, -0.10, 0.10, 1
10, 6922244, 0, 6243, 100, 4.14, 0.20, -0.11, 0.10, 1
12, 5812701, 0, 6625, 387, 4.67, 0.20, -1.00, 0.11, 1
14, 7684873, 0, 7062, 346, 3.50, 0.50, -0.30, 0.25, 1
17, 10874614, 0, 5732, 100, 4.29, 0.20,  0.36, 0.10, 3
18, 8191672, 0, 6278, 100, 4.06, 0.20, -0.04, 0.10, 1
20, 11804465, 0, 5987, 100, 4.12, 0.20,  0.02, 0.10, 1
22, 9631995, 0, 5884, 100, 4.26, 0.20,  0.17, 0.10, 2
41, 6521045, 0, 5855, 100, 4.13, 0.20,  0.07, 0.10, 3
42, 8866102, 0, 6279, 100, 4.20, 0.20, -0.07, 0.10, 3
44, 8845026, 0, 5388, 316, 2.17, 0.48,  0.20, 0.20, 1
46, 10905239, 0, 5594, 176, 3.88, 0.27,  0.40, 0.10, 1
49, 9527334, 0, 5782, 129, 4.17, 0.20, -0.05, 0.11, 1
63, 11554435, 0, 5583, 100, 4.51, 0.20,  0.01, 0.10, 1
64, 7051180, 0, 5362, 100, 3.83, 0.20,  0.03, 0.10, 1
69, 3544595, 0, 5675, 100, 4.42, 0.20, -0.18, 0.10, 3
70, 6850504, 0, 5536, 100, 4.52, 0.20,  0.06, 0.10, 4
72, 11904151, 0, 5668, 100, 4.29, 0.20, -0.13, 0.10, 2
74, 6889235, 0, 8700, 275, 4.00, 0.63, -0.30, 0.12, 1
75, 7199397, 0, 5854, 100, 3.75, 0.20, -0.20, 0.10, 3
80, 9552608, 0, 8631, 314, 4.75, 0.20, -0.05, 0.26, 1
81, 8823868, 0, 8875, 350, 4.67, 0.33, -0.20, 0.20, 1
82, 10187017, 0, 4906, 100, 4.69, 0.20,  0.04, 0.10, 2
84, 2571238, 0, 5521, 100, 4.46, 0.20, -0.14, 0.10, 3
85, 5866724, 0, 6224, 100, 4.22, 0.20,  0.10, 0.10, 2
87, 10593626, 0, 5625, 100, 4.46, 0.20, -0.28, 0.10, 3
92, 7941200, 0, 5923, 100, 4.44, 0.20, -0.03, 0.10, 2
94, 6462863, 0, 6176, 100, 4.23, 0.20, -0.01, 0.10, 1
97, 5780885, 0, 6048, 100, 4.04, 0.20,  0.13, 0.10, 2
98, 10264660, 0, 6446, 100, 4.13, 0.20, -0.01, 0.10, 2
99, 8505215, 0, 5051, 100, 4.60, 0.20, -0.27, 0.10, 2
100, 4055765, 0, 6219, 283, 3.58, 0.57, -0.40, 0.19, 1
102, 8456679, 0, 5753, 100, 4.39, 0.20,  0.21, 0.10, 1
103, 2444412, 0, 5651, 100, 4.54, 0.20, -0.05, 0.10, 3
105, 8711794, 0, 5721, 100, 4.33, 0.20, -0.38, 0.10, 2
107, 11250587, 0, 5841, 100, 4.16, 0.20,  0.15, 0.10, 1
108, 4914423, 0, 5919, 100, 4.17, 0.20,  0.12, 0.10, 3
110, 9450647, 0, 6215, 117, 4.30, 0.20,  0.09, 0.11, 1
111, 6678383, 0, 5933, 103, 4.40, 0.20, -0.34, 0.10, 3
112, 10984090, 0, 5837, 100, 4.41, 0.20, -0.05, 0.10, 1
113, 2306756, 0, 5530, 100, 4.13, 0.20,  0.36, 0.10, 2
114, 6721123, 0, 6400, 102, 4.42, 0.20, -0.06, 0.10, 1
115, 9579641, 0, 6000, 104, 4.34, 0.20, -0.10, 0.10, 3
116, 8395660, 0, 5921, 100, 4.40, 0.20, -0.12, 0.10, 3
117, 10875245, 0, 5832, 100, 4.22, 0.20,  0.24, 0.10, 2
118, 3531558, 0, 5738, 100, 4.22, 0.20,  0.04, 0.10, 1
119, 9471974, 0, 5782, 100, 4.18, 0.20,  0.45, 0.10, 1
121, 3247396, 0, 6169, 131, 3.98, 0.26, -0.17, 0.10, 1
122, 8349582, 0, 5669, 100, 4.11, 0.20,  0.21, 0.10, 3
123, 5094751, 0, 5931, 100, 4.19, 0.20, -0.08, 0.10, 3
124, 11086270, 0, 5824, 134, 4.05, 0.20, -0.15, 0.12, 2
125, 11449844, 0, 5438, 100, 4.67, 0.20,  0.00, 0.16, 1
126, 5897826, 0, 5864, 184, 3.96, 0.22,  0.18, 0.11, 1
127, 8359498, 0, 5543, 100, 4.44, 0.20,  0.27, 0.10, 2
128, 11359879, 0, 5677, 100, 4.32, 0.20,  0.21, 0.10, 2
129, 11974540, 0, 5844, 289, 3.54, 0.43, -0.10, 0.10, 1
130, 5297298, 0, 6175, 100, 3.79, 0.20, -0.27, 0.10, 1
132, 8892910, 0, 6146, 229, 3.67, 0.40,  0.03, 0.12, 1
134, 9032900, 0, 6182, 156, 4.52, 0.20,  0.15, 0.14, 1
135, 9818381, 0, 6006, 153, 4.52, 0.20,  0.32, 0.10, 2
136, 7601633, 0, 6003, 100, 4.28, 0.20,  0.00, 0.10, 2
137, 8644288, 0, 5460, 100, 4.48, 0.20,  0.29, 0.10, 2
139, 8559644, 0, 5860, 100, 4.29, 0.20,  0.18, 0.10, 1
141, 12105051, 0, 5340, 100, 4.51, 0.20,  0.37, 0.10, 1
142, 5446285, 0, 5489, 100, 4.45, 0.20,  0.22, 0.10, 1
143, 4649305, 0, 5250, 183, 3.10, 0.54,  0.02, 0.16, 1
144, 4180280, 0, 4958, 100, 4.64, 0.20,  0.26, 0.10, 1
145, 9904059, 0, 4956, 100, 3.15, 0.20,  0.00, 0.10, 1
148, 5735762, 0, 5214, 100, 4.49, 0.20,  0.21, 0.10, 3
149, 3835670, 0, 5775, 100, 4.06, 0.20,  0.00, 0.10, 3
150, 7626506, 0, 5188, 249, 4.12, 0.24, -0.20, 0.18, 1
151, 2307199, 0, 6312, 365, 4.33, 0.31,  0.10, 0.19, 1
152, 8394721, 0, 6000, 134, 4.33, 0.33, -0.10, 0.10, 1
153, 12252424, 0, 4778, 100, 4.52, 0.20,  0.11, 0.10, 2
154, 9970525, 0, 6000, 250, 3.33, 0.33, -0.20, 0.12, 1
155, 8030148, 0, 5749, 100, 4.27, 0.20, -0.07, 0.10, 1
156, 10925104, 0, 4688, 100, 4.42, 0.26,  0.15, 0.11, 1
157, 6541920, 0, 5806, 100, 4.41, 0.20,  0.05, 0.10, 2
159, 8972058, 0, 5720, 161, 3.94, 0.32, -0.01, 0.15, 2
161, 5084942, 0, 4980, 100, 4.54, 0.20,  0.23, 0.10, 2
165, 9527915, 0, 5058, 100, 4.26, 0.20, -0.21, 0.14, 1
166, 2441495, 0, 5312, 146, 4.50, 0.21, -0.10, 0.10, 1
167, 11666881, 0, 6243, 100, 4.24, 0.20,  0.13, 0.10, 1
168, 11512246, 0, 5862, 100, 4.21, 0.20,  0.08, 0.10, 2
170, 11044770, 0, 5575, 351, 2.83, 0.64,  0.30, 0.12, 1
171, 7831264, 0, 6188, 162, 4.17, 0.28,  0.00, 0.11, 1
172, 8692861, 0, 5674, 100, 4.36, 0.20,  0.02, 0.10, 1
173, 11402995, 0, 5667, 215, 4.19, 0.33,  0.07, 0.14, 1
174, 10810838, 0, 4774, 100, 4.51, 0.20, -0.25, 0.10, 2
175, 8323753, 0, 5938, 240, 4.08, 0.24,  0.50, 0.15, 1
176, 6442377, 0, 6390, 110, 4.29, 0.20, -0.01, 0.10, 2
177, 6803202, 0, 5812, 132, 4.58, 0.20,  0.00, 0.16, 1
180, 9573539, 0, 5623, 100, 4.57, 0.20,  0.00, 0.10, 3
182, 5376836, 0, 5188, 266, 2.33, 0.21,  0.40, 0.10, 1
183, 9651668, 0, 5664, 100, 4.28, 0.20,  0.00, 0.10, 1
184, 7972785, 0, 6234, 100, 4.25, 0.20,  0.03, 0.10, 1
186, 12019440, 0, 5823, 100, 4.43, 0.20,  0.11, 0.10, 1
187, 7023960, 0, 5787, 100, 4.40, 0.20,  0.30, 0.10, 1
188, 5357901, 0, 4500, 189, 2.33, 0.71,  0.30, 0.12, 1
189, 11391018, 0, 4875, 125, 4.58, 0.20, -0.10, 0.10, 1
190, 5771719, 0, 5468, 120, 4.00, 0.28,  0.40, 0.10, 1
191, 5972334, 0, 5576, 100, 4.54, 0.20,  0.10, 0.10, 1
192, 7950644, 0, 5094, 245, 2.88, 0.50,  0.20, 0.13, 1
194, 10904857, 0, 4375, 183, 1.83, 0.65,  0.10, 0.29, 1
195, 11502867, 0, 5472, 100, 4.32, 0.20, -0.31, 0.10, 1
196, 9410930, 0, 5749, 100, 4.38, 0.20,  0.30, 0.10, 1
197, 2987027, 0, 5021, 100, 4.50, 0.20,  0.01, 0.10, 1
198, 10666242, 0, 5406, 100, 4.21, 0.20,  0.05, 0.13, 1
199, 10019708, 0, 5932, 100, 4.05, 0.20,  0.13, 0.10, 1
200, 6046540, 0, 5750, 164, 4.25, 0.20,  0.40, 0.10, 1
201, 6849046, 0, 5538, 100, 4.41, 0.20,  0.36, 0.10, 2
203, 10619192, 0, 5331, 100, 4.28, 0.20,  0.50, 0.10, 1
205, 7046804, 0, 5312, 100, 4.42, 0.20,  0.40, 0.10, 1
206, 5728139, 0, 5875, 227, 4.17, 0.25,  0.20, 0.20, 1
209, 10723750, 0, 6252, 100, 4.46, 0.20,  0.02, 0.10, 1
210, 10602291, 0, 4688, 256, 2.25, 0.58,  0.20, 0.23, 1
211, 10656508, 0, 5823, 100, 4.25, 0.20,  0.00, 0.10, 1
213, 9164836, 0, 5875, 245, 4.17, 0.40, -0.10, 0.19, 1
214, 11046458, 0, 5000, 189, 3.83, 0.40,  0.40, 0.10, 1
215, 12508335, 0, 5750, 189, 4.33, 0.21,  0.10, 0.19, 1
216, 6152974, 0, 5057, 100, 4.40, 0.20,  0.12, 0.10, 1
220, 7132798, 0, 4875, 227, 3.50, 0.43,  0.40, 0.10, 1
221, 3937519, 0, 5378, 100, 4.27, 0.20,  0.00, 0.10, 1
222, 4249725, 0, 4739, 100, 4.51, 0.20, -0.04, 0.10, 1
224, 5547480, 0, 5742, 100, 4.26, 0.20,  0.01, 0.10, 1
225, 5801571, 0, 6363, 100, 4.36, 0.20,  0.00, 0.10, 1
226, 5959753, 0, 5002, 100, 4.27, 0.20, -0.05, 0.10, 1
227, 6185476, 0, 4188, 100, 4.00, 0.41, -0.40, 0.10, 1
232, 4833421, 0, 6060, 100, 4.41, 0.20, -0.03, 0.10, 1
234, 8491277, 0, 5625, 157, 4.33, 0.21,  0.20, 0.12, 1
238, 7219825, 0, 6096, 100, 4.17, 0.20, -0.04, 0.10, 1
239, 6383785, 0, 5796, 100, 4.29, 0.20,  0.06, 0.10, 1
244, 4349452, 0, 6258, 100, 4.24, 0.20, -0.08, 0.10, 3
245, 8478994, 0, 5368, 100, 4.44, 0.20, -0.34, 0.10, 4
246, 11295426, 0, 5777, 100, 4.21, 0.20,  0.10, 0.10, 3
247, 11852982, 0, 3981, 125, 3.88, 0.39, -0.60, 0.18, 1
248, 5364071, 0, 3981, 142, 3.12, 0.62, -0.50, 0.27, 1
249, 9390653, 0, 3737, 123, 3.40, 0.56, -0.63, 0.28, 1
251, 10489206, 0, 4038, 153, 3.85, 0.57, -0.10, 0.29, 1
252, 11187837, 0, 4188, 162, 3.42, 0.64, -0.10, 0.29, 1
255, 7021681, 0, 4012, 134, 3.33, 0.65, -0.80, 0.20, 1
257, 5514383, 0, 6098, 100, 4.35, 0.20,  0.07, 0.10, 2
258, 11231334, 0, 6012, 308, 3.50, 0.67, -0.20, 0.25, 1
260, 8292840, 0, 6212, 100, 4.22, 0.20, -0.21, 0.10, 4
261, 5383248, 0, 5768, 100, 4.54, 0.20,  0.00, 0.10, 3
262, 11807274, 0, 6150, 100, 4.12, 0.20, -0.12, 0.10, 3
263, 10514430, 0, 5798, 100, 4.15, 0.20, -0.12, 0.10, 2
265, 12024120, 0, 6001, 100, 4.22, 0.20,  0.10, 0.10, 4
266, 7375348, 0, 5949, 100, 4.27, 0.20,  0.17, 0.10, 1
268, 3425851, 0, 6392, 100, 4.33, 0.20, -0.04, 0.10, 2
269, 7670943, 0, 6302, 100, 4.15, 0.20,  0.01, 0.10, 2
270, 6528464, 0, 5641, 100, 4.18, 0.20, -0.07, 0.10, 1
271, 9451706, 0, 6020, 100, 4.18, 0.20,  0.16, 0.10, 2
273, 3102384, 0, 5708, 100, 4.38, 0.20,  0.29, 0.10, 4
274, 8077137, 0, 6090, 100, 4.08, 0.20, -0.09, 0.10, 3
275, 10586004, 0, 5775, 100, 4.17, 0.20,  0.26, 0.10, 1
276, 11133306, 0, 5942, 100, 4.23, 0.20, -0.09, 0.10, 1
277, 11401755, 0, 6001, 100, 4.13, 0.20, -0.23, 0.10, 3
279, 12314973, 0, 6170, 100, 4.26, 0.20,  0.22, 0.10, 2
280, 4141376, 0, 6194, 100, 4.37, 0.20, -0.05, 0.10, 1
281, 4143755, 0, 5619, 100, 4.10, 0.20, -0.18, 0.10, 1
282, 5088536, 0, 5852, 100, 4.30, 0.20, -0.22, 0.10, 3
283, 5695396, 0, 5760, 100, 4.49, 0.20,  0.18, 0.10, 2
284, 6021275, 0, 5933, 100, 4.32, 0.20, -0.19, 0.10, 3
285, 6196457, 0, 5886, 100, 4.04, 0.20,  0.11, 0.10, 2
286, 8258171, 0, 6688, 365, 2.83, 0.75, -0.20, 0.12, 1
288, 9592705, 0, 6148, 100, 4.08, 0.20,  0.27, 0.10, 2
289, 10386922, 0, 5868, 136, 4.11, 0.20, -0.20, 0.10, 3
291, 10933561, 0, 5620, 100, 4.19, 0.20,  0.20, 0.10, 2
292, 11075737, 0, 5785, 100, 4.44, 0.20, -0.20, 0.10, 2
293, 11200415, 0, 6125, 119, 3.75, 0.20,  0.18, 0.10, 1
294, 11259686, 0, 5991, 100, 4.25, 0.20,  0.15, 0.10, 2
295, 11547513, 0, 5924, 100, 4.37, 0.20, -0.14, 0.10, 1
296, 11802615, 0, 5741, 101, 4.33, 0.20, -0.09, 0.10, 2
297, 11905011, 0, 6082, 100, 4.23, 0.20,  0.50, 0.10, 1
298, 12785320, 0, 5253, 100, 4.54, 0.20, -0.17, 0.10, 1
299, 2692377, 0, 5512, 100, 4.59, 0.20,  0.17, 0.10, 3
301, 3642289, 0, 6204, 100, 4.27, 0.20,  0.25, 0.10, 1
303, 5966322, 0, 5637, 100, 4.36, 0.20, -0.13, 0.10, 1
304, 6029239, 0, 5724, 100, 4.40, 0.20, -0.09, 0.10, 2
305, 6063220, 0, 4856, 100, 4.64, 0.20,  0.23, 0.10, 2
306, 6071903, 0, 5349, 100, 4.78, 0.20,  0.07, 0.10, 2
307, 6289257, 0, 6025, 100, 4.42, 0.20, -0.07, 0.10, 1
308, 6291837, 0, 6224, 100, 4.31, 0.20,  0.06, 0.10, 1
309, 7024222, 0, 4625, 100, 4.25, 0.20, -0.10, 0.10, 1
312, 7050989, 0, 6154, 100, 4.28, 0.20,  0.14, 0.10, 1
313, 7419318, 0, 5344, 110, 4.67, 0.20,  0.15, 0.11, 1
315, 7700622, 0, 4899, 100, 4.71, 0.20, -0.23, 0.10, 1
316, 8008067, 0, 5633, 100, 4.35, 0.20,  0.34, 0.11, 2
317, 8121310, 0, 6387, 132, 4.34, 0.20,  0.27, 0.10, 2
318, 8156120, 0, 6277, 100, 4.04, 0.20,  0.43, 0.10, 1
319, 8684730, 0, 6203, 100, 4.31, 0.20,  0.37, 0.10, 1
321, 8753657, 0, 5670, 100, 4.43, 0.20,  0.26, 0.10, 2
323, 9139084, 0, 5427, 100, 4.54, 0.20, -0.05, 0.10, 1
327, 9881662, 0, 5949, 100, 4.40, 0.20,  0.17, 0.10, 1
328, 9895004, 0, 5885, 100, 4.58, 0.20, -0.08, 0.10, 2
331, 10285631, 0, 5484, 100, 3.98, 0.20,  0.12, 0.10, 2
332, 10290666, 0, 5915, 100, 4.40, 0.20,  0.45, 0.10, 1
337, 10545066, 0, 5750, 164, 4.50, 0.22,  0.20, 0.12, 1
341, 10878263, 0, 5478, 100, 4.48, 0.20,  0.06, 0.10, 2
343, 10982872, 0, 5833, 150, 4.33, 0.25,  0.03, 0.11, 1
344, 11015108, 0, 5608, 100, 4.53, 0.20, -0.04, 0.10, 1
345, 11074541, 0, 4925, 100, 4.42, 0.20, -0.16, 0.10, 1
346, 11100383, 0, 5062, 100, 4.58, 0.20,  0.10, 0.11, 1
348, 11194032, 0, 4750, 132, 4.54, 0.27,  0.25, 0.12, 1
350, 11395587, 0, 5656, 100, 4.29, 0.20,  0.01, 0.10, 1
351, 11442793, 0, 5976, 100, 4.32, 0.20,  0.11, 0.10, 1
353, 11566064, 0, 6128, 286, 4.25, 0.20,  0.13, 0.11, 2
355, 11621223, 0, 5988, 100, 4.17, 0.20,  0.14, 0.10, 2
359, 12106929, 0, 5438, 175, 4.00, 0.34, -0.10, 0.19, 1
361, 12404954, 0, 5563, 100, 4.39, 0.20,  0.08, 0.10, 3
364, 7296438, 0, 5776, 100, 4.13, 0.20,  0.20, 0.10, 2
365, 11623629, 0, 5555, 100, 4.49, 0.20, -0.14, 0.10, 3
366, 3545478, 0, 6438, 175, 4.42, 0.20, -0.20, 0.12, 1
367, 4815520, 0, 5736, 100, 4.44, 0.20,  0.08, 0.10, 1
369, 7175184, 0, 6114, 100, 4.15, 0.20, -0.05, 0.10, 2
370, 8494142, 0, 6139, 100, 3.98, 0.20,  0.11, 0.10, 1
372, 6471021, 0, 5780, 100, 4.44, 0.20, -0.04, 0.10, 2
373, 7364176, 0, 5732, 100, 4.45, 0.20, -0.31, 0.10, 1
374, 8686097, 0, 5864, 100, 4.23, 0.21, -0.15, 0.10, 2
375, 12356617, 0, 5830, 100, 4.24, 0.20,  0.31, 0.10, 1
376, 12643589, 0, 6344, 173, 3.46, 0.49,  0.15, 0.11, 1
377, 3323887, 0, 5839, 100, 4.53, 0.20,  0.07, 0.10, 3
381, 3230578, 0, 6188, 298, 3.17, 0.53, -0.20, 0.25, 1
384, 3353050, 0, 6071, 100, 3.96, 0.20, -0.02, 0.10, 2
385, 3446746, 0, 5375, 100, 4.58, 0.20,  0.30, 0.12, 1
386, 3656121, 0, 5875, 125, 4.42, 0.20,  0.00, 0.16, 1
388, 3831053, 0, 5688, 148, 3.83, 0.28,  0.20, 0.11, 1
389, 3847708, 0, 5222, 100, 4.38, 0.20,  0.30, 0.10, 1
391, 3858804, 0, 5174, 100, 4.27, 0.20,  0.07, 0.10, 1
393, 3964109, 0, 6157, 100, 4.33, 0.20, -0.01, 0.10, 1
395, 4165960, 0, 5125, 375, 3.67, 0.31,  0.10, 0.29, 1
397, 4376644, 0, 6096, 100, 4.36, 0.20, -0.04, 0.10, 1
398, 9946525, 0, 5225, 100, 4.53, 0.20,  0.24, 0.10, 1
399, 7289157, 0, 6109, 100, 4.37, 0.20, -0.06, 0.10, 1
406, 5035972, 0, 5900, 100, 4.33, 0.20,  0.22, 0.10, 1
408, 5351250, 0, 5438, 240, 4.50, 0.22,  0.30, 0.12, 1
414, 5872150, 0, 5812, 162, 4.42, 0.20,  0.20, 0.12, 1
416, 6508221, 0, 5124, 100, 4.66, 0.20, -0.19, 0.10, 2
427, 10189546, 0, 5308, 100, 4.36, 0.20,  0.13, 0.10, 1
433, 10937029, 0, 5167, 100, 4.42, 0.20,  0.09, 0.10, 3
442, 3745690, 0, 5875, 125, 4.50, 0.20, -0.10, 0.10, 1
446, 4633570, 0, 4438, 199, 4.00, 0.43,  0.10, 0.19, 1
448, 5640085, 0, 4625, 157, 4.33, 0.31,  0.30, 0.12, 1
456, 7269974, 0, 5538, 100, 4.33, 0.20,  0.18, 0.10, 1
458, 7504328, 0, 4975, 100, 2.21, 0.20,  0.00, 0.10, 1
460, 8043638, 0, 5433, 100, 4.30, 0.20,  0.30, 0.10, 1
463, 8845205, 0, 4062, 210, 2.58, 0.52, -0.10, 0.22, 1
464, 8890783, 0, 5469, 156, 4.21, 0.30,  0.05, 0.11, 1
466, 9008220, 0, 5950, 100, 4.13, 0.20, -0.05, 0.10, 1
471, 10019643, 0, 5390, 100, 4.31, 0.20,  0.07, 0.10, 1
474, 10460984, 0, 5812, 100, 4.27, 0.20, -0.02, 0.10, 1
475, 10577994, 0, 5075, 100, 4.62, 0.20, -0.28, 0.10, 1
476, 10599206, 0, 4766, 100, 4.28, 0.20, -0.30, 0.10, 1
481, 11192998, 0, 4968, 197, 4.21, 0.27,  0.00, 0.10, 1
492, 3559935, 0, 5262, 100, 4.33, 0.20,  0.24, 0.10, 1
495, 4049108, 0, 4938, 290, 3.42, 0.45, -0.20, 0.20, 1
497, 4757437, 0, 5947, 100, 4.31, 0.20,  0.12, 0.10, 1
498, 4833135, 0, 6157, 100, 4.34, 0.20, -0.20, 0.10, 1
500, 4852528, 0, 4688, 100, 4.58, 0.20, -0.20, 0.12, 1
501, 4951877, 0, 5773, 100, 4.33, 0.20,  0.08, 0.10, 1
504, 5461440, 0, 5538, 100, 4.38, 0.20, -0.46, 0.12, 1
508, 6266741, 0, 5520, 128, 4.45, 0.25,  0.35, 0.10, 2
509, 6381846, 0, 5455, 100, 4.45, 0.20,  0.16, 0.11, 3
510, 6422155, 0, 5562, 148, 4.58, 0.20,  0.50, 0.15, 1
517, 8015907, 0, 5462, 107, 4.50, 0.20,  0.26, 0.10, 1
518, 8017703, 0, 4756, 100, 4.53, 0.20, -0.64, 0.10, 3
520, 8037145, 0, 4964, 100, 4.43, 0.20,  0.08, 0.10, 1
523, 8806123, 0, 5767, 100, 4.43, 0.20, -0.03, 0.10, 1
528, 9941859, 0, 5377, 100, 4.29, 0.20,  0.00, 0.10, 1
530, 10266615, 0, 5312, 162, 4.33, 0.20, -0.20, 0.12, 1
531, 10395543, 0, 4375, 125, 4.42, 0.30,  0.00, 0.16, 1
534, 10554999, 0, 5188, 132, 4.17, 0.20,  0.20, 0.12, 1
536, 10965008, 0, 5506, 100, 4.29, 0.20,  0.15, 0.10, 1
537, 11073351, 0, 5832, 100, 4.36, 0.20,  0.12, 0.10, 1
543, 11823054, 0, 5038, 100, 4.32, 0.20, -0.05, 0.10, 1
547, 12116489, 0, 5108, 100, 4.30, 0.20,  0.24, 0.10, 1
548, 12600735, 0, 6011, 100, 4.35, 0.20, -0.06, 0.10, 1
550, 4165473, 0, 5500, 134, 4.50, 0.20,  0.20, 0.12, 1
551, 4270253, 0, 5578, 100, 4.26, 0.20,  0.09, 0.10, 1
555, 5709725, 0, 5220, 100, 4.43, 0.20,  0.11, 0.10, 1
561, 6665695, 0, 5042, 100, 4.38, 0.20, -0.03, 0.10, 2
563, 6707833, 0, 5770, 100, 4.18, 0.20,  0.00, 0.10, 1
564, 6786037, 0, 5800, 100, 4.15, 0.20,  0.27, 0.10, 2
566, 7119481, 0, 5625, 100, 4.33, 0.20,  0.16, 0.10, 1
567, 7445445, 0, 5500, 100, 4.25, 0.20,  0.00, 0.15, 1
568, 7595157, 0, 5295, 100, 4.32, 0.20,  0.01, 0.10, 1
569, 8008206, 0, 4983, 100, 4.54, 0.20, -0.13, 0.10, 1
572, 8193178, 0, 5854, 100, 4.06, 0.20, -0.04, 0.10, 1
573, 8344004, 0, 5622, 100, 4.35, 0.20,  0.07, 0.10, 1
574, 8355239, 0, 4956, 100, 4.43, 0.20, -0.03, 0.10, 1
579, 8616637, 0, 4562, 274, 2.00, 0.68,  0.00, 0.32, 1
581, 8822216, 0, 5156, 141, 3.67, 0.23,  0.20, 0.11, 1
582, 9020160, 0, 5101, 100, 4.47, 0.20,  0.09, 0.10, 1
583, 9076513, 0, 5571, 100, 4.18, 0.20,  0.17, 0.10, 1
584, 9146018, 0, 5500, 164, 4.67, 0.33,  0.40, 0.10, 1
588, 9631762, 0, 4625, 100, 4.25, 0.31, -0.50, 0.11, 1
590, 9782691, 0, 5881, 100, 4.15, 0.20, -0.02, 0.10, 1
591, 9886221, 0, 5497, 100, 4.23, 0.20,  0.19, 0.10, 1
597, 10600261, 0, 5565, 100, 4.12, 0.20, -0.03, 0.10, 1
598, 10656823, 0, 5250, 189, 4.67, 0.20,  0.20, 0.12, 1
600, 10718726, 0, 5762, 100, 4.28, 0.20, -0.10, 0.10, 1
610, 5686174, 0, 4312, 132, 3.92, 0.66,  0.00, 0.27, 1
612, 6587002, 0, 4688, 130, 3.21, 0.39,  0.30, 0.13, 1
620, 11773022, 0, 5500, 100, 4.33, 0.20,  0.10, 0.10, 1
623, 12068975, 0, 5959, 100, 4.24, 0.20, -0.42, 0.10, 1
624, 3541946, 0, 5574, 100, 4.47, 0.20,  0.07, 0.10, 1
625, 4449034, 0, 5875, 310, 3.42, 0.52,  0.20, 0.12, 1
626, 4478168, 0, 6059, 100, 4.29, 0.20, -0.14, 0.10, 1
627, 4563268, 0, 5605, 107, 4.53, 0.20,  0.17, 0.10, 1
632, 4827723, 0, 5406, 100, 4.56, 0.20,  0.05, 0.10, 1
633, 4841374, 0, 5750, 134, 4.08, 0.20, -0.30, 0.20, 1
635, 5020319, 0, 6020, 100, 4.39, 0.20,  0.01, 0.10, 1
636, 5090690, 0, 6606, 100, 4.68, 0.20, -0.11, 0.10, 1
638, 5113822, 0, 5747, 100, 4.57, 0.20, -0.05, 0.10, 1
639, 5120087, 0, 6149, 100, 4.27, 0.20,  0.35, 0.10, 1
640, 5121511, 0, 5325, 100, 4.55, 0.20,  0.21, 0.10, 1
644, 5356593, 0, 5731, 100, 4.29, 0.20, -0.03, 0.10, 1
645, 5374854, 0, 5869, 100, 4.23, 0.20, -0.04, 0.10, 1
646, 5384802, 0, 5895, 288, 3.32, 0.51, -0.01, 0.18, 1
647, 5531694, 0, 6004, 100, 4.13, 0.20, -0.31, 0.10, 1
649, 5613330, 0, 6108, 100, 4.17, 0.20,  0.28, 0.10, 2
650, 5786676, 0, 5052, 100, 4.24, 0.20,  0.12, 0.10, 2
655, 5966154, 0, 6025, 100, 4.36, 0.20,  0.23, 0.10, 1
657, 6020753, 0, 4719, 115, 4.58, 0.20, -0.25, 0.12, 1
658, 6062088, 0, 5406, 238, 4.25, 0.22,  0.10, 0.22, 1
659, 6125481, 0, 5457, 113, 3.63, 0.20,  0.42, 0.10, 1
660, 6267535, 0, 5460, 100, 4.14, 0.20,  0.08, 0.10, 1
661, 6347299, 0, 5812, 210, 4.58, 0.20,  0.10, 0.19, 1
662, 6365156, 0, 5838, 100, 4.25, 0.20,  0.30, 0.10, 1
663, 6425957, 0, 4225, 100, 4.21, 0.21, -0.55, 0.13, 1
666, 6707835, 0, 5566, 100, 4.33, 0.20,  0.18, 0.10, 2
671, 7040629, 0, 6002, 100, 4.25, 0.20,  0.11, 0.10, 2
672, 7115785, 0, 5406, 100, 4.33, 0.20,  0.05, 0.11, 1
674, 7277317, 0, 5094, 100, 4.03, 0.20,  0.34, 0.10, 1
676, 7447200, 0, 4625, 103, 4.42, 0.20, -0.05, 0.18, 1
677, 7466863, 0, 5688, 210, 3.92, 0.42, -0.30, 0.12, 1
678, 7509886, 0, 5290, 100, 4.71, 0.20,  0.18, 0.10, 1
679, 7515212, 0, 5853, 100, 4.24, 0.20,  0.24, 0.10, 1
680, 7529266, 0, 6116, 100, 4.14, 0.20,  0.07, 0.10, 1
681, 7598128, 0, 6090, 190, 4.02, 0.21,  0.01, 0.17, 2
682, 7619236, 0, 5566, 100, 4.27, 0.20,  0.34, 0.10, 1
683, 7630229, 0, 5797, 100, 4.40, 0.20,  0.14, 0.10, 1
686, 7906882, 0, 5593, 100, 4.42, 0.20,  0.06, 0.10, 1
687, 7976520, 0, 5750, 100, 4.04, 0.24,  0.24, 0.10, 1
688, 8161561, 0, 6188, 210, 4.00, 0.37, -0.10, 0.24, 1
692, 8557374, 0, 5642, 100, 4.39, 0.20,  0.24, 0.10, 2
693, 8738735, 0, 5998, 100, 4.45, 0.20,  0.17, 0.10, 1
694, 8802165, 0, 5628, 100, 4.42, 0.20,  0.21, 0.10, 2
695, 8805348, 0, 5738, 100, 4.48, 0.20, -0.27, 0.10, 1
697, 8878187, 0, 5824, 100, 4.15, 0.20,  0.16, 0.10, 1
699, 8908102, 0, 5812, 248, 3.50, 0.37,  0.25, 0.12, 1
700, 8962094, 0, 5688, 100, 4.60, 0.20, -0.18, 0.10, 1
701, 9002278, 0, 4903, 100, 4.69, 0.20, -0.38, 0.10, 3
707, 9458613, 0, 5812, 188, 3.92, 0.30,  0.10, 0.19, 1
708, 9530945, 0, 5469, 316, 3.17, 0.40,  0.05, 0.22, 1
709, 9578686, 0, 5354, 100, 4.45, 0.20, -0.16, 0.10, 2
711, 9597345, 0, 5502, 100, 4.39, 0.20,  0.30, 0.10, 1
712, 9640976, 0, 5502, 100, 4.55, 0.20,  0.02, 0.10, 1
714, 9702072, 0, 5330, 100, 4.57, 0.20,  0.32, 0.10, 1
717, 9873254, 0, 5523, 100, 4.27, 0.20,  0.26, 0.10, 1
718, 9884104, 0, 5812, 188, 4.46, 0.20,  0.40, 0.10, 1
721, 9964801, 0, 5718, 152, 3.79, 0.21,  0.15, 0.14, 1
722, 9965439, 0, 6094, 100, 4.28, 0.20, -0.08, 0.10, 1
730, 10227020, 0, 5817, 100, 4.17, 0.20,  0.10, 0.10, 2
733, 10271806, 0, 5101, 100, 4.46, 0.20, -0.03, 0.10, 1
738, 10358759, 0, 5498, 100, 4.58, 0.20, -0.23, 0.10, 1
749, 10601284, 0, 5187, 100, 4.38, 0.20,  0.10, 0.10, 1
750, 10662202, 0, 4943, 100, 4.40, 0.20, -0.02, 0.10, 1
752, 10797460, 0, 5458, 100, 4.47, 0.20,  0.12, 0.10, 1
756, 10872983, 0, 4938, 220, 2.67, 0.33,  0.40, 0.10, 1
757, 10910878, 0, 5025, 100, 4.46, 0.20,  0.11, 0.10, 1
760, 11138155, 0, 5713, 100, 4.35, 0.20, -0.00, 0.10, 1
767, 11414511, 0, 5531, 100, 4.45, 0.20,  0.20, 0.10, 1
771, 11465813, 0, 5638, 100, 4.35, 0.20,  0.04, 0.10, 1
773, 11507101, 0, 5480, 100, 4.37, 0.20,  0.10, 0.10, 1
775, 11754553, 0, 4188, 162, 3.79, 0.63,  0.00, 0.27, 1
780, 11918099, 0, 5007, 100, 4.60, 0.20,  0.10, 0.10, 1
787, 12366084, 0, 5718, 100, 4.43, 0.20,  0.30, 0.10, 1
794, 2713049, 0, 5523, 100, 4.35, 0.20, -0.04, 0.10, 1
801, 3351888, 0, 5541, 100, 4.32, 0.20,  0.30, 0.10, 1
806, 3832474, 0, 5369, 100, 4.53, 0.20,  0.08, 0.10, 2
824, 5164255, 0, 4977, 100, 4.36, 0.20,  0.04, 0.10, 1
829, 5358241, 0, 5780, 100, 4.40, 0.20,  0.03, 0.10, 1
830, 5358624, 0, 5188, 100, 4.50, 0.20,  0.40, 0.10, 1
834, 5436502, 0, 5665, 100, 4.11, 0.20,  0.21, 0.10, 1
835, 5456651, 0, 4939, 100, 4.62, 0.20,  0.12, 0.10, 2
837, 5531576, 0, 4754, 100, 4.39, 0.20,  0.20, 0.10, 1
838, 5534814, 0, 5050, 250, 2.15, 0.41,  0.10, 0.14, 1
840, 5651104, 0, 5237, 100, 4.56, 0.20,  0.19, 0.10, 1
841, 5792202, 0, 5036, 100, 4.23, 0.20,  0.06, 0.10, 1
844, 6022556, 0, 5726, 100, 4.46, 0.20, -0.01, 0.10, 1
847, 6191521, 0, 5512, 100, 4.22, 0.20,  0.20, 0.10, 1
861, 6685526, 0, 5176, 100, 4.61, 0.20, -0.17, 0.10, 2
864, 6849310, 0, 5525, 100, 4.48, 0.20,  0.09, 0.10, 1
865, 6862328, 0, 5504, 100, 4.40, 0.20,  0.04, 0.10, 1
869, 6948054, 0, 4750, 164, 3.50, 0.48,  0.00, 0.16, 1
873, 7118364, 0, 5757, 100, 4.34, 0.20,  0.13, 0.10, 1
874, 7134976, 0, 4978, 100, 4.47, 0.20,  0.17, 0.10, 1
877, 7287995, 0, 4562, 111, 4.42, 0.20, -0.40, 0.15, 1
880, 7366258, 0, 5312, 162, 4.42, 0.33,  0.20, 0.20, 1
881, 7373451, 0, 5050, 100, 4.58, 0.20, -0.01, 0.10, 2
884, 7434875, 0, 4938, 113, 4.33, 0.20,  0.20, 0.20, 1
892, 7678434, 0, 5105, 100, 4.31, 0.20, -0.04, 0.10, 1
896, 7825899, 0, 5328, 100, 4.55, 0.20,  0.15, 0.10, 1
897, 7849854, 0, 5852, 100, 4.39, 0.20,  0.14, 0.10, 1
898, 7870390, 0, 4250, 164, 2.92, 0.52,  0.10, 0.19, 1
904, 8150320, 0, 4325, 185, 4.08, 0.45,  0.00, 0.16, 1
905, 8180063, 0, 5875, 100, 4.30, 0.20,  0.01, 0.10, 1
906, 8226994, 0, 5028, 100, 4.50, 0.20,  0.00, 0.10, 1
918, 8672910, 0, 5232, 100, 4.46, 0.20,  0.17, 0.10, 1
928, 9140402, 0, 5125, 247, 3.37, 0.38,  0.17, 0.13, 1
934, 9334289, 0, 5559, 100, 4.36, 0.20, -0.03, 0.10, 1
935, 9347899, 0, 6106, 100, 4.13, 0.20,  0.02, 0.10, 1
938, 9415172, 0, 5332, 100, 4.32, 0.20,  0.30, 0.10, 1
939, 9466668, 0, 5541, 100, 4.46, 0.20,  0.18, 0.10, 1
941, 9480189, 0, 5062, 148, 4.67, 0.20,  0.40, 0.10, 1
943, 9513865, 0, 5046, 100, 4.35, 0.20,  0.19, 0.10, 1
952, 9787239, 0, 3938, 175, 3.17, 0.69, -0.50, 0.32, 1
958, 1026957, 0, 4950, 100, 4.58, 0.20, -0.20, 0.10, 1
972, 11013201, 0, 7125, 409, 3.33, 0.56,  0.10, 0.29, 1
974, 9414417, 0, 6145, 100, 3.76, 0.20, -0.25, 0.10, 1
975, 3632418, 0, 6149, 100, 3.96, 0.20, -0.15, 0.10, 2
984, 1161345, 0, 5322, 100, 4.62, 0.20,  0.15, 0.10, 1
986, 2854698, 0, 5166, 209, 4.50, 0.29,  0.37, 0.11, 1
987, 7295235, 0, 5512, 100, 4.61, 0.20,  0.11, 0.10, 1
988, 2302548, 0, 5062, 100, 4.50, 0.20,  0.00, 0.11, 1
991, 10154388, 0, 5500, 164, 4.42, 0.33, -0.10, 0.10, 1
992, 1432789, 0, 5783, 100, 4.28, 0.20,  0.15, 0.10, 1
993, 1718189, 0, 4812, 282, 3.00, 0.26,  0.00, 0.27, 1
994, 1431122, 0, 5295, 100, 4.32, 0.20,  0.23, 0.10, 1
998, 1432214, 0, 5804, 100, 4.15, 0.20,  0.11, 0.10, 1
1001, 1871056, 0, 6272, 100, 4.12, 0.20,  0.26, 0.10, 2
1002, 1865042, 0, 5392, 111, 4.31, 0.20,  0.14, 0.10, 2
1015, 8158127, 0, 6043, 217, 4.04, 0.22,  0.14, 0.11, 2
1017, 8174625, 0, 5438, 100, 4.92, 0.20, -0.10, 0.10, 1
1019, 8179973, 0, 4978, 100, 3.43, 0.20,  0.01, 0.10, 2
1024, 2715135, 0, 4312, 132, 4.50, 0.20, -0.50, 0.16, 1
1026, 1996399, 0, 3812, 162, 2.50, 0.61, -0.30, 0.30, 1
1032, 2162635, 0, 5009, 100, 4.18, 0.20,  0.14, 0.10, 1
1050, 5809890, 0, 5088, 100, 4.50, 0.20,  0.00, 0.10, 1
1052, 5956342, 0, 5931, 100, 4.27, 0.20, -0.01, 0.10, 1
1053, 5956656, 0, 5553, 100, 4.32, 0.20,  0.23, 0.10, 1
1054, 6032981, 0, 5312, 170, 2.78, 0.54, -0.67, 0.12, 1
1059, 6060203, 0, 5365, 100, 4.37, 0.20,  0.08, 0.10, 1
1060, 5880320, 0, 4625, 206, 1.00, 0.29,  0.10, 0.29, 1
1061, 6037187, 0, 5812, 210, 4.42, 0.30,  0.20, 0.12, 1
1067, 8246781, 0, 6031, 100, 4.24, 0.20, -0.11, 0.10, 1
1069, 8222813, 0, 5076, 100, 4.42, 0.20,  0.19, 0.10, 1
1070, 8240904, 0, 5535, 100, 4.19, 0.20,  0.11, 0.10, 1
1082, 10141900, 0, 4988, 100, 4.28, 0.20, -0.03, 0.10, 1
1086, 10122255, 0, 5625, 183, 4.17, 0.28,  0.20, 0.12, 1
1089, 3247268, 0, 5744, 100, 4.34, 0.20,  0.11, 0.10, 1
1096, 3230491, 0, 5520, 100, 4.69, 0.20, -0.11, 0.10, 1
1099, 2853093, 0, 5779, 100, 4.29, 0.20,  0.20, 0.10, 1
1102, 3231341, 0, 5897, 100, 4.05, 0.20, -0.04, 0.10, 1
1106, 3240158, 0, 6047, 100, 4.36, 0.20,  0.00, 0.10, 1
1108, 3218908, 0, 5344, 170, 3.88, 0.30,  0.30, 0.11, 1
1110, 2837111, 0, 5700, 100, 4.12, 0.20,  0.20, 0.10, 1
1112, 3109930, 0, 5688, 162, 3.92, 0.30,  0.10, 0.10, 1
1113, 2854914, 0, 6010, 110, 4.19, 0.20,  0.03, 0.13, 2
1115, 3116412, 0, 5688, 188, 4.00, 0.37,  0.00, 0.16, 1
1116, 2849805, 0, 5754, 100, 4.44, 0.20,  0.06, 0.10, 1
1117, 3114811, 0, 6349, 100, 3.72, 0.20, -0.11, 0.10, 1
1120, 6307537, 0, 4945, 100, 3.48, 0.20,  0.09, 0.10, 1
1126, 6307521, 0, 5316, 100, 4.37, 0.20,  0.06, 0.10, 2
1128, 6362874, 0, 5425, 100, 4.46, 0.20, -0.14, 0.10, 1
1145, 8313667, 0, 5750, 164, 4.33, 0.20,  0.10, 0.10, 1
1149, 8349405, 0, 4986, 100, 4.06, 0.20, -0.12, 0.10, 1
1150, 8278371, 0, 5532, 115, 3.99, 0.20,  0.12, 0.10, 2
1151, 8280511, 0, 5562, 175, 4.38, 0.32, -0.15, 0.16, 1
1152, 10287248, 0, 4062, 148, 3.83, 0.60,  0.30, 0.12, 1
1161, 10426656, 0, 5331, 100, 4.36, 0.20,  0.00, 0.10, 1
1162, 10528068, 0, 5746, 100, 4.34, 0.20, -0.28, 0.10, 1
1163, 10468940, 0, 5355, 100, 4.38, 0.20, -0.06, 0.10, 1
1168, 10460629, 0, 4812, 249, 2.50, 0.43,  0.10, 0.19, 1
1169, 10319385, 0, 5631, 100, 4.51, 0.20,  0.36, 0.10, 1
1170, 10482160, 0, 5438, 175, 4.00, 0.34, -0.20, 0.12, 1
1175, 10350571, 0, 5680, 191, 4.01, 0.20,  0.24, 0.10, 2
1187, 3848972, 0, 5250, 267, 4.58, 0.20,  0.10, 0.24, 1
1196, 3348082, 0, 5567, 100, 4.07, 0.20, -0.06, 0.10, 1
1198, 3447722, 0, 6125, 100, 4.15, 0.20,  0.06, 0.10, 1
1203, 3962243, 0, 5782, 100, 4.47, 0.20, -0.22, 0.10, 1
1205, 3869014, 0, 5688, 230, 3.67, 0.21,  0.00, 0.16, 1
1206, 3756801, 0, 5878, 167, 3.73, 0.32,  0.22, 0.15, 2
1208, 3962440, 0, 6374, 100, 4.31, 0.20,  0.05, 0.10, 2
1209, 3534076, 0, 5819, 100, 4.44, 0.20,  0.01, 0.10, 1
1210, 3962357, 0, 6136, 100, 4.17, 0.20,  0.10, 0.10, 1
1212, 3749134, 0, 5733, 100, 4.34, 0.20,  0.10, 0.10, 1
1214, 3660924, 0, 5188, 210, 4.25, 0.20, -0.10, 0.10, 1
1215, 3939150, 0, 6140, 100, 4.08, 0.20,  0.14, 0.10, 2
1216, 3839488, 0, 5899, 122, 4.06, 0.20,  0.10, 0.10, 2
1218, 3442055, 0, 5812, 132, 4.67, 0.20, -0.10, 0.10, 1
1219, 3440861, 0, 4946, 100, 4.46, 0.20,  0.10, 0.10, 1
1220, 4043190, 0, 5428, 100, 4.10, 0.20,  0.16, 0.10, 1
1221, 3640905, 0, 5029, 100, 3.72, 0.20,  0.23, 0.10, 1
1226, 6621116, 0, 5304, 100, 4.21, 0.20,  0.30, 0.10, 1
1238, 6383821, 0, 5938, 220, 4.75, 0.20,  0.40, 0.10, 1
1239, 6607286, 0, 5632, 123, 4.37, 0.20, -0.07, 0.10, 2
1240, 6690082, 0, 5536, 100, 4.34, 0.20,  0.14, 0.10, 1
1241, 6448890, 0, 5076, 100, 3.87, 0.20,  0.34, 0.10, 1
1244, 6692833, 0, 5875, 206, 3.33, 0.40,  0.30, 0.12, 1
1245, 6693640, 0, 4438, 199, 1.75, 0.31, -0.10, 0.37, 1
1257, 8751933, 0, 5562, 113, 4.33, 0.20,  0.50, 0.15, 1
1261, 8678594, 0, 5587, 100, 4.04, 0.20, -0.01, 0.10, 1
1268, 8813698, 0, 5804, 100, 4.23, 0.20, -0.05, 0.10, 1
1270, 8564587, 0, 5125, 183, 4.50, 0.20,  0.10, 0.19, 1
1271, 8631160, 0, 6312, 132, 4.17, 0.20, -0.20, 0.12, 1
1274, 8800954, 0, 5238, 100, 4.33, 0.20, -0.28, 0.10, 2
1275, 8583696, 0, 5750, 231, 4.08, 0.37,  0.20, 0.12, 1
1276, 8804283, 0, 5457, 100, 4.40, 0.20,  0.17, 0.10, 1
1278, 8609450, 0, 5858, 100, 4.47, 0.20, -0.09, 0.10, 1
1281, 8742590, 0, 4688, 210, 2.83, 0.31,  0.40, 0.10, 1
1282, 8822366, 0, 5910, 100, 3.85, 0.20, -0.20, 0.10, 1
1283, 8700771, 0, 5775, 100, 4.11, 0.20, -0.27, 0.10, 1
1285, 10599397, 0, 5188, 162, 2.50, 0.22,  0.20, 0.12, 1
1299, 10864656, 0, 5086, 100, 3.57, 0.20, -0.06, 0.10, 1
1301, 10538176, 0, 5295, 100, 4.49, 0.20, -0.09, 0.10, 1
1303, 10867062, 0, 5487, 100, 4.26, 0.20,  0.10, 0.10, 1
1305, 10730034, 0, 5108, 100, 4.37, 0.20,  0.03, 0.10, 1
1306, 10858691, 0, 5812, 100, 4.45, 0.20, -0.05, 0.10, 1
1307, 10973814, 0, 5514, 100, 4.34, 0.20,  0.15, 0.10, 1
1308, 10586208, 0, 5500, 283, 3.75, 0.36,  0.00, 0.22, 1
1309, 10854768, 0, 6312, 188, 4.08, 0.24, -0.10, 0.19, 1
1310, 10964440, 0, 5375, 206, 4.00, 0.45, -0.10, 0.10, 1
1311, 10713616, 0, 6062, 148, 4.08, 0.27,  0.00, 0.16, 1
1312, 10963242, 0, 6111, 100, 4.29, 0.20,  0.08, 0.10, 1
1314, 10585852, 0, 4938, 113, 3.08, 0.33,  0.00, 0.11, 1
1315, 10928043, 0, 6062, 100, 4.24, 0.20,  0.07, 0.10, 1
1316, 10794087, 0, 5754, 100, 3.96, 0.20,  0.30, 0.10, 2
1325, 4282872, 0, 5625, 157, 4.50, 0.22,  0.00, 0.15, 1
1329, 4072526, 0, 5089, 100, 4.32, 0.20, -0.06, 0.10, 1
1332, 4455231, 0, 5665, 100, 4.09, 0.20, -0.22, 0.10, 1
1335, 4155328, 0, 6500, 164, 4.00, 0.34,  0.30, 0.12, 1
1336, 4077526, 0, 5438, 175, 3.58, 0.37,  0.50, 0.15, 1
1337, 4243911, 0, 5194, 100, 4.57, 0.20,  0.29, 0.10, 1
1338, 4466677, 0, 4938, 240, 2.83, 0.31,  0.20, 0.12, 1
1339, 4135665, 0, 5686, 100, 4.20, 0.20,  0.30, 0.10, 1
1342, 4275721, 0, 5062, 290, 3.42, 0.45,  0.10, 0.19, 1
1344, 4136466, 0, 5744, 275, 3.94, 0.36, -0.13, 0.17, 2
1347, 7037540, 0, 5725, 100, 4.04, 0.20, -0.18, 0.12, 1
1353, 7303287, 0, 5812, 132, 4.25, 0.20,  0.10, 0.10, 1
1355, 7211141, 0, 5674, 100, 4.12, 0.20,  0.11, 0.10, 1
1356, 7363829, 0, 5678, 100, 3.92, 0.20,  0.11, 0.10, 1
1364, 6962977, 0, 5269, 100, 4.43, 0.20,  0.11, 0.10, 1
1367, 6934291, 0, 5066, 100, 4.49, 0.20, -0.15, 0.11, 2
1369, 7287415, 0, 5613, 100, 4.14, 0.20,  0.06, 0.10, 1
1375, 6766634, 0, 6021, 100, 4.26, 0.20,  0.05, 0.10, 1
1376, 6774826, 0, 5825, 484, 2.17, 0.60, -0.10, 0.37, 1
1377, 7211469, 0, 6097, 100, 4.36, 0.20, -0.05, 0.10, 1
1378, 7375795, 0, 5456, 141, 3.71, 0.23, -0.35, 0.15, 1
1379, 7211221, 0, 5812, 132, 4.33, 0.20, -0.10, 0.10, 1
1391, 8958035, 0, 4875, 280, 2.83, 0.40,  0.40, 0.10, 1
1396, 9455556, 0, 5627, 100, 4.60, 0.20,  0.13, 0.10, 1
1401, 9030447, 0, 5812, 365, 3.58, 0.57,  0.00, 0.16, 1
1406, 9271752, 0, 5750, 231, 4.17, 0.20, -0.10, 0.19, 1
1407, 9007866, 0, 5271, 100, 4.35, 0.20,  0.06, 0.10, 1
1411, 9425139, 0, 5718, 100, 4.35, 0.20,  0.41, 0.10, 1
1412, 8950853, 0, 5986, 100, 4.29, 0.20,  0.34, 0.10, 1
1413, 9006449, 0, 4875, 227, 2.83, 0.31,  0.10, 0.10, 1
1421, 11342550, 0, 5650, 100, 4.40, 0.20, -0.05, 0.10, 1
1423, 11177707, 0, 5023, 100, 4.18, 0.20,  0.12, 0.10, 1
1424, 11611600, 0, 4688, 132, 4.17, 0.31,  0.00, 0.16, 1
1425, 11254382, 0, 5631, 100, 4.28, 0.20,  0.12, 0.10, 1
1426, 11122894, 0, 5032, 218, 3.42, 0.28,  0.35, 0.14, 1
1428, 11401182, 0, 4812, 113, 4.62, 0.20, -0.10, 0.10, 1
1429, 11030711, 0, 5644, 100, 4.46, 0.20,  0.30, 0.10, 1
1431, 11075279, 0, 5574, 100, 4.48, 0.20,  0.27, 0.10, 2
1432, 11014932, 0, 5526, 100, 4.35, 0.20,  0.07, 0.10, 1
1434, 11493431, 0, 4787, 100, 4.45, 0.20,  0.19, 0.10, 1
1435, 11037335, 0, 5125, 245, 3.50, 0.22,  0.40, 0.10, 1
1436, 11389771, 0, 4750, 189, 3.00, 0.29,  0.30, 0.12, 1
1438, 11193263, 0, 5691, 100, 4.19, 0.20,  0.25, 0.10, 1
1439, 11027624, 0, 5913, 100, 4.05, 0.20,  0.11, 0.10, 3
1442, 11600889, 0, 5591, 100, 4.40, 0.20,  0.43, 0.10, 3
1444, 11043167, 0, 6117, 100, 4.40, 0.20,  0.37, 0.10, 1
1445, 11336883, 0, 6208, 100, 4.19, 0.20,  0.08, 0.10, 1
1452, 7449844, 0, 5812, 298, 2.33, 0.49, -0.30, 0.20, 1
1463, 7672940, 0, 6437, 100, 4.17, 0.20, -0.09, 0.10, 1
1465, 11702948, 0, 5375, 100, 4.00, 0.29,  0.40, 0.10, 1
1466, 9512981, 0, 4801, 100, 4.48, 0.20,  0.16, 0.10, 1
1472, 7761545, 0, 5582, 100, 4.48, 0.20,  0.14, 0.10, 1
1474, 12365184, 0, 6429, 100, 4.24, 0.20,  0.41, 0.10, 1
1477, 7811397, 0, 5284, 100, 4.75, 0.20, -0.10, 0.10, 1
1478, 12403119, 0, 5593, 100, 4.49, 0.20, -0.05, 0.10, 1
1480, 7512982, 0, 4860, 100, 4.29, 0.20, -0.15, 0.10, 1
1483, 11909686, 0, 5784, 123, 4.19, 0.20,  0.21, 0.11, 2
1486, 7898352, 0, 5747, 100, 4.37, 0.20,  0.10, 0.10, 1
1499, 7841925, 0, 4812, 210, 2.67, 0.42,  0.30, 0.12, 1
1503, 12400538, 0, 5580, 100, 4.23, 0.20,  0.13, 0.10, 1
1511, 7901948, 0, 5438, 100, 4.33, 0.20, -0.10, 0.10, 1
1515, 7871954, 0, 3950, 115, 3.42, 0.57, -0.50, 0.16, 1
1519, 7663405, 0, 5135, 100, 4.28, 0.20,  0.26, 0.10, 1
1520, 9765975, 0, 5312, 100, 4.42, 0.20, -0.10, 0.10, 1
1521, 9818462, 0, 5170, 100, 4.59, 0.20,  0.10, 0.10, 1
1522, 12266636, 0, 4125, 227, 2.29, 0.63,  0.40, 0.10, 1
1527, 7768451, 0, 5358, 100, 4.28, 0.20,  0.08, 0.10, 1
1528, 7691260, 0, 5375, 125, 4.25, 0.20,  0.40, 0.10, 1
1530, 11954842, 0, 5855, 100, 3.98, 0.20, -0.36, 0.10, 2
1531, 11764462, 0, 5604, 100, 4.25, 0.20,  0.15, 0.10, 2
1532, 11656246, 0, 6110, 100, 4.25, 0.20,  0.15, 0.10, 1
1533, 7808587, 0, 5812, 188, 4.25, 0.20, -0.20, 0.12, 1
1534, 4741126, 0, 6119, 100, 4.27, 0.20,  0.09, 0.10, 1
1535, 11669125, 0, 5968, 124, 4.52, 0.20, -0.30, 0.10, 2
1536, 12159249, 0, 5878, 100, 4.27, 0.20,  0.24, 0.10, 1
1537, 9872292, 0, 6150, 100, 4.12, 0.20, -0.01, 0.10, 3
1541, 4840513, 0, 4812, 266, 2.00, 0.52,  0.20, 0.30, 1
1544, 5024450, 0, 5188, 298, 1.83, 0.40,  0.40, 0.10, 1
1546, 5475431, 0, 6109, 100, 4.12, 0.20, -0.19, 0.10, 1
1563, 5219234, 0, 5034, 100, 4.36, 0.20,  0.02, 0.10, 1
1567, 5438099, 0, 4960, 100, 4.47, 0.20, -0.03, 0.10, 1
1573, 5031857, 0, 4125, 206, 1.75, 0.66, -0.30, 0.34, 1
1574, 10028792, 0, 5649, 147, 4.09, 0.20,  0.11, 0.14, 2
1576, 5299459, 0, 5406, 185, 4.25, 0.20,  0.20, 0.11, 1
1581, 7939330, 0, 5431, 100, 3.93, 0.20,  0.16, 0.10, 1
1582, 4918309, 0, 5381, 100, 4.17, 0.20, -0.02, 0.10, 1
1583, 12602568, 0, 5438, 148, 3.50, 0.34,  0.10, 0.10, 1
1589, 5301750, 0, 5867, 100, 4.13, 0.20, -0.05, 0.10, 1
1590, 5542466, 0, 4906, 100, 4.47, 0.20, -0.05, 0.10, 1
1595, 10006581, 0, 5508, 100, 4.26, 0.20,  0.16, 0.10, 1
1598, 10004738, 0, 5344, 163, 4.54, 0.29,  0.00, 0.15, 1
1601, 5438757, 0, 5612, 126, 4.29, 0.20, -0.06, 0.10, 2
1602, 4860678, 0, 5563, 100, 4.04, 0.20, -0.02, 0.10, 1
1603, 5177104, 0, 4375, 157, 1.83, 0.54,  0.10, 0.29, 1
1606, 9886661, 0, 5435, 100, 4.57, 0.20,  0.19, 0.10, 1
1609, 5009743, 0, 5995, 128, 4.47, 0.21, -0.14, 0.12, 1
1612, 10963065, 0, 6073, 100, 4.23, 0.20, -0.24, 0.10, 3
1613, 6268648, 0, 6009, 100, 4.32, 0.20, -0.16, 0.10, 1
1615, 4278221, 0, 6002, 100, 4.38, 0.20,  0.18, 0.10, 1
1616, 9015738, 0, 6029, 100, 4.32, 0.20,  0.10, 0.10, 1
1618, 7215603, 0, 6293, 100, 4.25, 0.20,  0.20, 0.10, 1
1619, 4276716, 0, 4834, 100, 4.60, 0.20, -0.34, 0.10, 1
1621, 5561278, 0, 6162, 100, 4.10, 0.20, -0.02, 0.10, 1
1623, 11392618, 0, 5719, 100, 4.15, 0.20,  0.02, 0.10, 1
1627, 6543893, 0, 6071, 100, 4.04, 0.20, -0.24, 0.10, 1
1628, 6975129, 0, 6245, 100, 4.41, 0.20,  0.20, 0.10, 1
1629, 8685497, 0, 5842, 100, 4.34, 0.20,  0.30, 0.10, 1
1632, 9277896, 0, 6061, 100, 4.22, 0.20,  0.09, 0.10, 1
1633, 9401997, 0, 5250, 100, 4.47, 0.20,  0.30, 0.10, 1
1639, 10749128, 0, 5986, 100, 3.55, 0.20,  0.09, 0.10, 2
1641, 10879038, 0, 5776, 100, 4.50, 0.20,  0.12, 0.10, 1
1647, 11153121, 0, 5687, 100, 4.29, 0.20,  0.19, 0.10, 1
1648, 11177543, 0, 5225, 100, 4.38, 0.20,  0.22, 0.10, 1
1650, 11337372, 0, 5306, 100, 4.39, 0.20,  0.15, 0.10, 1
1655, 11547505, 0, 5500, 100, 4.33, 0.20, -0.16, 0.10, 1
1656, 4471747, 0, 6076, 100, 4.28, 0.20, -0.21, 0.10, 1
1665, 4932442, 0, 6000, 211, 4.42, 0.30,  0.30, 0.12, 1
1669, 5183357, 0, 6312, 188, 4.17, 0.28, -0.10, 0.10, 1
1677, 5526717, 0, 5718, 179, 4.21, 0.35,  0.45, 0.11, 1
1684, 6048024, 0, 6421, 134, 3.99, 0.26,  0.14, 0.11, 2
1688, 6310636, 0, 5847, 100, 4.07, 0.20,  0.13, 0.10, 1
1692, 6616218, 0, 5418, 100, 4.55, 0.20,  0.28, 0.10, 1
1700, 7220429, 0, 5025, 100, 4.42, 0.20, -0.12, 0.10, 1
1701, 7222086, 0, 6562, 274, 3.75, 0.63, -0.30, 0.12, 1
1707, 7703955, 0, 5684, 100, 4.23, 0.20, -0.21, 0.10, 2
1708, 7750419, 0, 5638, 113, 4.08, 0.20,  0.14, 0.10, 1
1711, 7955580, 0, 5000, 100, 4.54, 0.20,  0.10, 0.10, 1
1715, 9836959, 0, 5896, 100, 4.30, 0.20, -0.15, 0.10, 2
1720, 10015937, 0, 5246, 100, 4.54, 0.20, -0.18, 0.10, 1
1721, 10019065, 0, 5320, 100, 4.21, 0.20,  0.08, 0.10, 1
1725, 10905746, 0, 4188, 100, 4.17, 0.46, -0.80, 0.12, 1
1726, 8242434, 0, 4821, 100, 4.49, 0.20,  0.07, 0.10, 2
1739, 7199906, 0, 5698, 100, 4.16, 0.20,  0.03, 0.10, 2
1746, 8197343, 0, 5619, 100, 4.26, 0.20, -0.02, 0.10, 1
1747, 7032421, 0, 5576, 100, 4.49, 0.20,  0.30, 0.10, 1
1750, 6209677, 0, 5450, 100, 4.48, 0.20,  0.17, 0.10, 1
1760, 3967760, 0, 5323, 100, 4.33, 0.20,  0.10, 0.10, 1
1779, 9909735, 0, 5736, 100, 4.52, 0.20,  0.22, 0.10, 1
1781, 11551692, 0, 4920, 100, 4.69, 0.20,  0.11, 0.10, 2
1784, 10158418, 0, 5500, 189, 4.00, 0.37,  0.00, 0.16, 1
1788, 2975770, 0, 4850, 100, 4.54, 0.20, -0.22, 0.10, 1
1792, 8552719, 0, 5615, 100, 4.39, 0.20,  0.37, 0.10, 1
1800, 11017901, 0, 5524, 100, 4.46, 0.20,  0.00, 0.10, 2
1802, 11298298, 0, 5813, 100, 4.44, 0.20,  0.13, 0.10, 1
1808, 7761918, 0, 6118, 100, 4.31, 0.20, -0.05, 0.10, 2
1809, 8240797, 0, 5766, 100, 4.49, 0.20,  0.09, 0.10, 1
1812, 6279974, 0, 5875, 183, 3.92, 0.20,  0.20, 0.12, 1
1814, 5621125, 0, 6375, 227, 3.08, 0.55,  0.00, 0.27, 1
1819, 9597058, 0, 5500, 100, 4.58, 0.20, -0.10, 0.10, 1
1820, 8277797, 0, 5403, 100, 4.45, 0.20,  0.10, 0.10, 1
1822, 5124667, 0, 5500, 211, 3.83, 0.31, -0.20, 0.20, 1
1824, 2989404, 0, 5994, 100, 4.35, 0.20, -0.17, 0.10, 2
1826, 6468138, 0, 5763, 128, 4.37, 0.20, -0.01, 0.11, 2
1830, 3326377, 0, 5188, 100, 4.58, 0.20, -0.08, 0.10, 1
1831, 11601584, 0, 5237, 100, 4.40, 0.20, -0.03, 0.10, 1
1832, 11709244, 0, 5443, 100, 4.46, 0.20,  0.04, 0.10, 1
1837, 10657406, 0, 5193, 100, 4.61, 0.20,  0.36, 0.10, 1
1840, 7765528, 0, 5846, 100, 4.28, 0.20, -0.05, 0.10, 1
1841, 11760231, 0, 5178, 100, 4.56, 0.20, -0.05, 0.10, 2
1843, 5080636, 0, 3812, 162, 3.33, 0.69, -0.90, 0.10, 1
1848, 7430034, 0, 5938, 199, 4.33, 0.20, -0.10, 0.10, 1
1849, 9735426, 0, 5271, 100, 4.49, 0.20,  0.11, 0.10, 1
1852, 9763348, 0, 6291, 100, 4.13, 0.20, -0.06, 0.10, 1
1853, 8804397, 0, 6030, 100, 4.46, 0.20,  0.22, 0.10, 1
1856, 11570749, 0, 4750, 283, 3.75, 0.53,  0.50, 0.15, 1
1858, 8160953, 0, 5363, 100, 4.42, 0.20,  0.04, 0.10, 2
1860, 4157325, 0, 5666, 100, 4.27, 0.20,  0.11, 0.10, 1
1862, 7286173, 0, 5538, 100, 4.46, 0.20,  0.22, 0.10, 1
1864, 4149450, 0, 5539, 100, 4.47, 0.20,  0.12, 0.10, 1
1866, 9520838, 0, 5462, 100, 4.32, 0.20,  0.09, 0.10, 1
1867, 8167996, 0, 4012, 134, 3.67, 0.59, -0.60, 0.10, 1
1875, 9967771, 0, 5541, 100, 4.25, 0.20, -0.04, 0.10, 1
1877, 10454632, 0, 4979, 100, 4.72, 0.20,  0.01, 0.10, 1
1878, 3098810, 0, 6192, 138, 4.19, 0.32,  0.24, 0.10, 2
1880, 10332883, 0, 4068, 130, 3.67, 0.47, -0.75, 0.12, 1
1881, 4035640, 0, 5122, 100, 4.33, 0.20, -0.04, 0.10, 1
1882, 6205228, 0, 5712, 100, 4.27, 0.20,  0.14, 0.10, 1
1883, 11758544, 0, 6018, 100, 4.15, 0.20,  0.03, 0.10, 2
1886, 9549648, 0, 6188, 100, 4.13, 0.20,  0.04, 0.10, 2
1888, 10063802, 0, 6466, 100, 4.29, 0.20,  0.45, 0.10, 1
1890, 7449136, 0, 6036, 100, 4.13, 0.20,  0.04, 0.10, 2
1891, 8680979, 0, 4879, 100, 4.47, 0.20,  0.15, 0.10, 1
1893, 8689793, 0, 5250, 250, 3.75, 0.25, -0.10, 0.19, 1
1901, 3629967, 0, 5812, 132, 4.08, 0.24,  0.10, 0.19, 1
1904, 8766650, 0, 5052, 100, 4.39, 0.20,  0.01, 0.10, 2
1905, 10328393, 0, 5025, 100, 4.67, 0.20, -0.30, 0.10, 1
1909, 10130039, 0, 5782, 100, 4.34, 0.20, -0.01, 0.10, 1
1910, 8226050, 0, 5075, 100, 4.34, 0.20,  0.03, 0.10, 1
1913, 9704384, 0, 5450, 100, 4.46, 0.20,  0.10, 0.10, 1
1915, 9101496, 0, 5962, 118, 4.38, 0.20,  0.34, 0.10, 1
1917, 10074466, 0, 5875, 125, 4.33, 0.20,  0.10, 0.10, 1
1920, 8218379, 0, 5325, 100, 4.62, 0.20, -0.06, 0.10, 1
1921, 7755636, 0, 6375, 125, 4.33, 0.20, -0.10, 0.10, 1
1922, 9411166, 0, 5739, 100, 4.33, 0.20,  0.11, 0.10, 1
1924, 5108214, 0, 5949, 100, 3.94, 0.20,  0.32, 0.10, 2
1925, 9955598, 0, 5412, 100, 4.42, 0.20,  0.12, 0.10, 3
1928, 5770074, 0, 6000, 164, 4.67, 0.20,  0.20, 0.12, 1
1929, 10136549, 0, 5684, 100, 4.11, 0.20,  0.09, 0.10, 1
1930, 5511081, 0, 5972, 100, 4.11, 0.20,  0.03, 0.11, 2
1931, 10978763, 0, 5348, 100, 4.32, 0.20,  0.01, 0.10, 1
1933, 9072190, 0, 5374, 100, 4.23, 0.20,  0.13, 0.10, 1
1934, 4242147, 0, 4762, 100, 4.52, 0.20, -0.20, 0.11, 1
1937, 10190777, 0, 4594, 100, 4.38, 0.20, -0.30, 0.12, 1
1938, 9651234, 0, 5250, 107, 4.70, 0.20,  0.00, 0.16, 1
1945, 11656918, 0, 5206, 100, 4.36, 0.20,  0.16, 0.10, 2
1947, 12253474, 0, 6025, 140, 4.42, 0.21,  0.24, 0.10, 1
1951, 8081187, 0, 5313, 244, 3.12, 0.33, -0.15, 0.25, 1
1952, 7747425, 0, 5618, 100, 4.33, 0.20,  0.03, 0.10, 1
1955, 9892816, 0, 6291, 100, 4.27, 0.20,  0.14, 0.10, 1
1957, 10028352, 0, 6812, 298, 3.17, 0.31,  0.00, 0.16, 1
1959, 4813563, 0, 4881, 100, 4.56, 0.20, -0.27, 0.10, 1
1960, 6949061, 0, 5562, 175, 4.08, 0.27,  0.40, 0.10, 1
1961, 7269493, 0, 5430, 100, 4.68, 0.20,  0.09, 0.10, 1
1962, 5513648, 0, 5956, 100, 4.17, 0.20, -0.04, 0.11, 2
1963, 10917681, 0, 5062, 290, 3.17, 0.31,  0.00, 0.16, 1
1964, 7887791, 0, 5538, 100, 4.49, 0.20, -0.06, 0.10, 2
1965, 11657891, 0, 5412, 101, 4.33, 0.20, -0.18, 0.11, 1
1969, 9244756, 0, 5729, 100, 4.39, 0.20,  0.03, 0.10, 1
1974, 7289577, 0, 5385, 100, 4.43, 0.20,  0.06, 0.11, 2
1976, 2693736, 0, 5085, 100, 4.35, 0.20, -0.04, 0.10, 1
1977, 9412760, 0, 4625, 125, 4.67, 0.20,  0.00, 0.15, 1
1979, 7273277, 0, 5812, 108, 4.46, 0.20,  0.10, 0.10, 1
1980, 11769890, 0, 5400, 100, 4.50, 0.20,  0.16, 0.10, 1
1981, 10153855, 0, 5112, 100, 4.71, 0.20,  0.10, 0.10, 1
1985, 8142942, 0, 4950, 100, 4.50, 0.20, -0.18, 0.10, 1
1986, 8257205, 0, 5159, 100, 4.55, 0.20,  0.00, 0.10, 1
1989, 10779233, 0, 5612, 119, 4.42, 0.20,  0.22, 0.10, 1
1992, 11450414, 0, 5700, 107, 4.10, 0.20, -0.01, 0.11, 2
2002, 10024701, 0, 5925, 100, 4.54, 0.20,  0.02, 0.10, 1
2004, 12154526, 0, 5578, 100, 4.17, 0.20,  0.28, 0.10, 2
2007, 11069176, 0, 5812, 162, 4.67, 0.20,  0.00, 0.11, 1
2009, 2449431, 0, 5688, 132, 4.25, 0.20, -0.10, 0.10, 1
2010, 5631630, 0, 6375, 125, 4.08, 0.20, -0.10, 0.10, 1
2011, 5384079, 0, 6348, 122, 4.33, 0.20,  0.05, 0.10, 2
2012, 9839821, 0, 5762, 100, 4.68, 0.20,  0.05, 0.10, 1
2013, 4056616, 0, 4500, 100, 4.25, 0.20, -0.30, 0.12, 1
2017, 8750043, 0, 5650, 100, 4.55, 0.20, -0.09, 0.10, 2
2022, 8564674, 0, 5745, 100, 4.49, 0.20,  0.14, 0.10, 1
2024, 4544907, 0, 5500, 134, 4.42, 0.20,  0.00, 0.16, 1
2025, 4636578, 0, 5938, 320, 4.42, 0.33,  0.30, 0.12, 1
2026, 11923284, 0, 5990, 113, 4.43, 0.20, -0.14, 0.10, 2
2029, 9489524, 0, 5219, 100, 4.64, 0.20, -0.18, 0.10, 1
2032, 2985767, 0, 5756, 143, 4.34, 0.20,  0.16, 0.10, 2
2033, 2304320, 0, 5125, 100, 4.54, 0.20, -0.16, 0.10, 1
2035, 9790806, 0, 5462, 100, 4.58, 0.20, -0.04, 0.10, 1
2038, 8950568, 0, 5376, 100, 4.22, 0.20,  0.11, 0.10, 1
2039, 8804845, 0, 5595, 100, 4.49, 0.20,  0.18, 0.10, 1
2042, 9111849, 0, 6250, 354, 2.42, 0.66,  0.10, 0.24, 1
2043, 3448130, 0, 5876, 164, 4.17, 0.22,  0.15, 0.16, 2
2044, 9656252, 0, 5789, 100, 4.47, 0.20,  0.30, 0.10, 1
2046, 10663396, 0, 5512, 100, 3.92, 0.20,  0.12, 0.10, 1
2048, 8956206, 0, 5168, 100, 4.73, 0.20,  0.05, 0.10, 1
2049, 9649706, 0, 5812, 132, 4.17, 0.20,  0.10, 0.10, 1
2050, 6307083, 0, 5060, 100, 4.48, 0.20,  0.04, 0.10, 1
2051, 7265298, 0, 5741, 100, 4.38, 0.20, -0.01, 0.10, 1
2053, 2307415, 0, 5975, 100, 4.19, 0.20, -0.01, 0.10, 1
2055, 3128552, 0, 5512, 100, 4.31, 0.20,  0.06, 0.10, 1
2059, 12301181, 0, 4975, 100, 4.50, 0.20, -0.12, 0.10, 1
2065, 6342333, 0, 5438, 100, 4.50, 0.20, -0.22, 0.10, 1
2066, 3239671, 0, 5494, 100, 4.30, 0.20, -0.04, 0.10, 1
2067, 9304101, 0, 5726, 153, 4.15, 0.23,  0.16, 0.10, 2
2072, 12058147, 0, 5861, 100, 4.20, 0.20, -0.15, 0.10, 1
2073, 8164257, 0, 4945, 100, 4.40, 0.20,  0.09, 0.10, 1
2075, 10857519, 0, 6087, 100, 4.21, 0.20, -0.07, 0.10, 1
2076, 9517393, 0, 5816, 100, 4.30, 0.20,  0.13, 0.10, 1
2079, 9473078, 0, 5450, 100, 4.42, 0.20,  0.22, 0.10, 1
2083, 7097965, 0, 5880, 100, 4.25, 0.20,  0.09, 0.10, 2
2086, 6768394, 0, 5500, 164, 3.83, 0.28,  0.30, 0.12, 1
2087, 6922710, 0, 5875, 130, 4.39, 0.22,  0.08, 0.10, 3
2094, 8505920, 0, 5354, 100, 4.48, 0.20,  0.00, 0.10, 2
2095, 7918992, 0, 5806, 100, 4.40, 0.20,  0.06, 0.10, 1
2097, 10158729, 0, 5125, 363, 3.58, 0.27, -0.10, 0.24, 1
2099, 3120355, 0, 5779, 100, 4.23, 0.20, -0.03, 0.10, 1
2102, 7008211, 0, 4812, 162, 3.67, 0.40, -0.20, 0.12, 1
2103, 7620413, 0, 5580, 100, 4.39, 0.20,  0.08, 0.10, 1
2107, 9225395, 0, 5375, 103, 4.42, 0.20, -0.25, 0.16, 1
2110, 11460462, 0, 6396, 100, 4.26, 0.20,  0.20, 0.10, 1
2111, 8612275, 0, 5468, 100, 4.49, 0.20,  0.11, 0.10, 1
2115, 9532052, 0, 5065, 100, 4.32, 0.20,  0.02, 0.10, 1
2116, 8164012, 0, 5909, 100, 4.05, 0.20,  0.00, 0.10, 1
2119, 4055304, 0, 5125, 100, 4.42, 0.20,  0.10, 0.10, 1
2121, 9415108, 0, 5363, 100, 4.33, 0.20,  0.08, 0.10, 1
2122, 4262581, 0, 5456, 101, 4.00, 0.21, -0.12, 0.16, 1
2124, 11462341, 0, 4344, 141, 4.33, 0.28, -0.50, 0.12, 1
2132, 9661979, 0, 5562, 136, 4.36, 0.20,  0.10, 0.19, 1
2134, 4254466, 0, 5850, 100, 4.35, 0.20,  0.15, 0.10, 1
2137, 9364609, 0, 5310, 100, 4.54, 0.20, -0.19, 0.10, 1
2143, 11403339, 0, 5412, 100, 4.62, 0.20,  0.16, 0.10, 1
2147, 10404582, 0, 5758, 100, 4.43, 0.20,  0.06, 0.10, 1
2148, 6021193, 0, 5720, 100, 4.22, 0.20,  0.50, 0.10, 1
2149, 10617017, 0, 6166, 100, 4.10, 0.20,  0.15, 0.10, 1
2152, 9641481, 0, 5519, 100, 4.34, 0.20,  0.12, 0.10, 1
2153, 10253547, 0, 6094, 100, 4.20, 0.20,  0.02, 0.10, 1
2155, 12116380, 0, 5318, 100, 4.31, 0.20,  0.10, 0.10, 1
2158, 5211199, 0, 5338, 100, 4.33, 0.20, -0.10, 0.10, 1
2159, 8804455, 0, 5938, 148, 4.75, 0.20,  0.20, 0.12, 1
2160, 5546761, 0, 5792, 100, 4.26, 0.20, -0.05, 0.10, 1
2162, 9205938, 0, 5742, 138, 4.37, 0.20, -0.30, 0.10, 2
2164, 7204981, 0, 5361, 100, 4.40, 0.20,  0.00, 0.10, 1
2167, 6041734, 0, 5598, 100, 4.10, 0.20,  0.12, 0.10, 1
2168, 11308499, 0, 5858, 100, 4.34, 0.20, -0.03, 0.10, 1
2169, 9006186, 0, 5446, 100, 4.67, 0.20,  0.14, 0.10, 2
2171, 11410904, 0, 5772, 100, 4.51, 0.20,  0.17, 0.10, 1
2173, 11774991, 0, 4860, 100, 4.60, 0.20, -0.08, 0.10, 2
2175, 9022166, 0, 5256, 100, 3.69, 0.20,  0.20, 0.10, 1
2177, 10965588, 0, 5042, 100, 4.41, 0.20,  0.02, 0.10, 1
2180, 7286911, 0, 5426, 100, 4.58, 0.20,  0.12, 0.10, 1
2183, 5706595, 0, 5569, 100, 4.45, 0.20,  0.12, 0.10, 1
2184, 12885212, 0, 4607, 100, 4.49, 0.20, -0.65, 0.10, 1
2185, 8611781, 0, 5625, 157, 3.67, 0.21, -0.40, 0.19, 1
2194, 3548044, 0, 5938, 100, 4.08, 0.20, -0.20, 0.12, 1
2195, 11401767, 0, 6057, 100, 4.33, 0.20, -0.12, 0.10, 1
2200, 10909127, 0, 5439, 100, 4.69, 0.20, -0.10, 0.10, 1
2201, 2141783, 0, 5906, 213, 4.12, 0.30,  0.15, 0.11, 1
2208, 10531955, 0, 5818, 100, 4.33, 0.20,  0.04, 0.10, 1
2210, 4142847, 0, 4896, 100, 4.59, 0.20, -0.08, 0.10, 1
2212, 10203349, 0, 5557, 100, 4.12, 0.20,  0.00, 0.10, 1
2215, 7050060, 0, 6332, 100, 4.05, 0.21,  0.10, 0.10, 2
2217, 9580992, 0, 4656, 170, 3.38, 0.40,  0.40, 0.14, 1
2218, 12058204, 0, 5585, 100, 4.40, 0.20,  0.09, 0.10, 2
2220, 6871071, 0, 5638, 100, 4.09, 0.20,  0.12, 0.10, 1
2224, 8892157, 0, 5710, 100, 4.49, 0.20,  0.08, 0.10, 1
2227, 10600955, 0, 5562, 148, 4.25, 0.31, -0.20, 0.12, 1
2228, 10801100, 0, 6281, 226, 3.88, 0.30, -0.10, 0.14, 1
2232, 2854181, 0, 5491, 100, 4.39, 0.20,  0.18, 0.10, 1
2236, 10723367, 0, 5498, 100, 4.22, 0.20,  0.06, 0.10, 1
2237, 5005121, 0, 5562, 100, 4.26, 0.20,  0.03, 0.10, 1
2243, 4770617, 0, 6170, 100, 4.17, 0.20,  0.00, 0.10, 1
2246, 9458343, 0, 5375, 125, 3.75, 0.36,  0.00, 0.16, 1
2248, 11030475, 0, 5107, 100, 4.31, 0.20,  0.02, 0.10, 1
2252, 6206214, 0, 6108, 100, 3.99, 0.20,  0.20, 0.10, 1
2257, 9071593, 0, 5226, 100, 4.51, 0.20, -0.24, 0.10, 1
2260, 11811193, 0, 6166, 111, 4.06, 0.20, -0.04, 0.10, 2
2261, 3734418, 0, 5064, 100, 4.35, 0.20,  0.08, 0.10, 1
2263, 8613535, 0, 5838, 112, 3.92, 0.24,  0.20, 0.10, 1
2264, 12256520, 0, 5388, 100, 4.62, 0.20,  0.18, 0.10, 1
2273, 9717943, 0, 6239, 100, 4.46, 0.20,  0.33, 0.10, 1
2278, 3342794, 0, 5842, 100, 4.20, 0.20, -0.03, 0.10, 1
2279, 3661886, 0, 5500, 211, 3.92, 0.20,  0.20, 0.20, 1
2282, 6751874, 0, 5868, 100, 4.15, 0.20, -0.06, 0.10, 1
2286, 8973129, 0, 5467, 100, 4.43, 0.20, -0.12, 0.10, 1
2290, 12121570, 0, 5005, 100, 4.73, 0.20, -0.31, 0.10, 3
2291, 8410415, 0, 5313, 100, 4.46, 0.20, -0.19, 0.10, 1
2293, 8321314, 0, 5521, 100, 4.53, 0.20,  0.07, 0.10, 1
2294, 6934986, 0, 5652, 100, 4.13, 0.20,  0.35, 0.10, 2
2295, 4049901, 0, 5424, 100, 4.54, 0.20, -0.22, 0.10, 1
2296, 11498128, 0, 5642, 151, 4.17, 0.20, -0.05, 0.12, 2
2300, 10583761, 0, 4375, 157, 2.38, 0.52,  0.15, 0.22, 1
2307, 7661065, 0, 5293, 100, 4.52, 0.20,  0.07, 0.10, 1
2310, 11718144, 0, 5478, 100, 4.52, 0.20,  0.07, 0.10, 1
2311, 4247991, 0, 5657, 100, 4.42, 0.20,  0.08, 0.10, 2
2312, 10026544, 0, 6219, 100, 3.75, 0.20, -0.39, 0.10, 1
2317, 10684670, 0, 5559, 100, 4.38, 0.20,  0.30, 0.10, 1
2318, 11495458, 0, 4625, 100, 4.42, 0.20, -0.50, 0.16, 1
2319, 9003401, 0, 6030, 100, 4.32, 0.20,  0.07, 0.10, 2
2321, 5978559, 0, 6000, 189, 4.42, 0.20, -0.30, 0.12, 1
2325, 7120108, 0, 5125, 100, 4.50, 0.20,  0.00, 0.11, 1
2327, 10730703, 0, 5276, 100, 4.32, 0.20,  0.06, 0.10, 1
2331, 12401863, 0, 5836, 100, 4.17, 0.20,  0.17, 0.10, 2
2332, 5534941, 0, 5381, 100, 4.21, 0.20,  0.04, 0.10, 1
2333, 11121752, 0, 4625, 227, 2.00, 0.52, -0.20, 0.25, 1
2338, 8099138, 0, 5642, 100, 4.45, 0.20, -0.08, 0.10, 1
2339, 7033233, 0, 4750, 100, 4.67, 0.20,  0.20, 0.12, 1
2340, 8681734, 0, 5346, 100, 4.47, 0.20,  0.09, 0.10, 1
2342, 10212441, 0, 5907, 105, 4.06, 0.20, -0.34, 0.10, 2
2347, 8235924, 0, 4188, 100, 3.67, 0.40, -0.60, 0.10, 1
2352, 8013439, 0, 6210, 100, 3.84, 0.20, -0.32, 0.10, 1
2357, 7449554, 0, 5586, 100, 4.08, 0.20,  0.09, 0.10, 1
2358, 5716932, 0, 6052, 187, 4.03, 0.21,  0.17, 0.10, 2
2363, 7987866, 0, 5162, 100, 4.25, 0.20, -0.40, 0.10, 1
2365, 11560897, 0, 5880, 140, 4.04, 0.26,  0.20, 0.11, 2
2366, 11342416, 0, 6067, 121, 4.12, 0.20,  0.12, 0.10, 2
2367, 9086251, 0, 6161, 100, 4.24, 0.20,  0.38, 0.10, 1
2372, 12254909, 0, 5968, 100, 4.19, 0.20,  0.14, 0.10, 2
2373, 10798331, 0, 5658, 127, 4.26, 0.20,  0.29, 0.10, 2
2374, 9364290, 0, 5584, 100, 4.19, 0.20,  0.12, 0.10, 1
2378, 10813132, 0, 5412, 100, 4.50, 0.20,  0.10, 0.10, 1
2383, 9395024, 0, 5654, 100, 4.28, 0.20,  0.08, 0.10, 1
2386, 4172013, 0, 6117, 100, 4.32, 0.20,  0.13, 0.10, 1
2389, 8494617, 0, 5812, 132, 4.25, 0.20,  0.10, 0.10, 1
2390, 10289119, 0, 5812, 100, 3.79, 0.20,  0.07, 0.10, 2
2392, 7382313, 0, 5575, 100, 4.44, 0.20, -0.06, 0.10, 1
2393, 4665571, 0, 4815, 100, 4.45, 0.20, -0.06, 0.10, 1
2398, 6199056, 0, 5938, 258, 3.25, 0.36,  0.10, 0.19, 1
2399, 11461433, 0, 5074, 100, 4.32, 0.20,  0.00, 0.10, 1
2401, 10336951, 0, 4719, 100, 4.46, 0.20, -0.15, 0.16, 1
2403, 2142522, 0, 6103, 100, 4.35, 0.20,  0.22, 0.10, 1
2407, 12120484, 0, 5936, 100, 4.26, 0.20,  0.18, 0.10, 1
2408, 6429812, 0, 5594, 119, 4.54, 0.20, -0.10, 0.10, 1
2410, 8676038, 0, 5597, 100, 4.44, 0.20, -0.11, 0.10, 3
2413, 3234598, 0, 4500, 100, 4.42, 0.20, -0.60, 0.10, 1
2414, 8611832, 0, 5441, 129, 3.80, 0.22, -0.09, 0.11, 2
2420, 7107802, 0, 5559, 100, 4.29, 0.20,  0.11, 0.10, 1
2422, 11360805, 0, 5243, 100, 4.51, 0.20,  0.09, 0.10, 1
2426, 8081899, 0, 4000, 189, 3.04, 0.58,  0.40, 0.10, 1
2430, 3533469, 0, 5405, 100, 4.43, 0.20,  0.02, 0.10, 1
2437, 5036705, 0, 6150, 100, 4.21, 0.20,  0.10, 0.10, 1
2440, 5339567, 0, 5688, 100, 4.33, 0.20,  0.30, 0.12, 1
2442, 11080405, 0, 5012, 100, 4.41, 0.20,  0.09, 0.10, 1
2443, 9209624, 0, 5750, 267, 3.92, 0.33,  0.10, 0.10, 1
2449, 12208631, 0, 5480, 100, 4.37, 0.20,  0.00, 0.10, 1
2450, 7289317, 0, 5525, 100, 4.44, 0.20,  0.06, 0.10, 1
2451, 6500206, 0, 5256, 100, 4.33, 0.20,  0.30, 0.10, 1
2462, 5042210, 0, 5954, 100, 3.94, 0.20, -0.01, 0.10, 2
2463, 12454461, 0, 6162, 100, 4.42, 0.20,  0.36, 0.10, 1
2467, 11818607, 0, 5500, 100, 4.12, 0.20,  0.14, 0.10, 1
2469, 6149910, 0, 4862, 100, 4.55, 0.20, -0.17, 0.10, 2
2470, 9108085, 0, 5750, 134, 4.33, 0.20,  0.50, 0.11, 1
2471, 5436013, 0, 5188, 100, 4.42, 0.20, -0.26, 0.10, 1
2473, 8753896, 0, 5092, 100, 4.46, 0.20, -0.07, 0.10, 1
2474, 8240617, 0, 5351, 100, 4.55, 0.20, -0.15, 0.10, 2
2479, 5963582, 0, 5418, 100, 3.94, 0.20,  0.01, 0.10, 1
2481, 4476423, 0, 4688, 132, 2.17, 0.20,  0.10, 0.10, 1
2482, 11403389, 0, 4938, 220, 3.92, 0.33,  0.40, 0.10, 1
2484, 10453588, 0, 5844, 129, 4.10, 0.31, -0.24, 0.15, 2
2485, 11125613, 0, 4826, 100, 4.33, 0.20, -0.12, 0.10, 1
2486, 8074328, 0, 6000, 122, 4.08, 0.20,  0.10, 0.10, 1
2487, 7212184, 0, 5847, 100, 4.07, 0.20, -0.25, 0.10, 1
2488, 8559152, 0, 5881, 100, 4.02, 0.20, -0.01, 0.13, 2
2492, 11752632, 0, 5825, 101, 4.04, 0.20, -0.22, 0.14, 1
2494, 7047207, 0, 5864, 100, 4.15, 0.20,  0.09, 0.10, 1
2497, 11179076, 0, 4880, 100, 4.45, 0.20,  0.03, 0.10, 1
2498, 5959719, 0, 5250, 100, 4.75, 0.20,  0.00, 0.15, 1
2509, 9880190, 0, 5001, 100, 4.39, 0.20,  0.02, 0.10, 1
2516, 7294743, 0, 5412, 100, 3.88, 0.20,  0.24, 0.10, 1
2517, 8947520, 0, 5589, 100, 4.59, 0.20, -0.09, 0.10, 1
2519, 4047631, 0, 4712, 100, 4.46, 0.20, -0.06, 0.10, 1
2521, 7183745, 0, 4999, 100, 4.49, 0.20, -0.18, 0.10, 1
2522, 9177629, 0, 4062, 148, 2.25, 0.31, -0.10, 0.24, 1
2523, 7778767, 0, 5512, 100, 4.34, 0.20,  0.29, 0.10, 1
2524, 7515762, 0, 5850, 100, 4.17, 0.20,  0.08, 0.10, 1
2529, 8463346, 0, 4570, 100, 4.03, 0.20, -0.23, 0.10, 1
2530, 9011825, 0, 5732, 127, 4.04, 0.27,  0.17, 0.14, 1
2533, 11074835, 0, 4988, 100, 3.33, 0.20, -0.12, 0.10, 1
2534, 1996180, 0, 6000, 100, 4.50, 0.20,  0.00, 0.15, 1
2535, 9635606, 0, 4873, 100, 4.42, 0.20, -0.05, 0.10, 2
2541, 12306058, 0, 5012, 100, 3.42, 0.20, -0.08, 0.14, 1
2543, 12469800, 0, 4946, 100, 4.48, 0.20, -0.02, 0.10, 1
2545, 9696358, 0, 6156, 100, 4.16, 0.20,  0.17, 0.10, 2
2552, 8757824, 0, 6081, 100, 4.30, 0.20, -0.01, 0.10, 1
2553, 9832208, 0, 4930, 100, 4.39, 0.20,  0.11, 0.10, 1
2555, 5350244, 0, 6110, 100, 4.30, 0.20, -0.08, 0.10, 2
2556, 5374403, 0, 5044, 133, 3.10, 0.39,  0.04, 0.10, 1
2559, 6605493, 0, 5875, 183, 4.58, 0.20,  0.30, 0.12, 1
2561, 7259298, 0, 4062, 175, 2.58, 0.80, -0.20, 0.34, 1
2563, 5175024, 0, 5188, 266, 3.25, 0.36,  0.30, 0.20, 1
2564, 9026749, 0, 5900, 189, 3.83, 0.22, -0.16, 0.18, 1
2566, 9159242, 0, 5125, 125, 3.33, 0.21,  0.20, 0.12, 1
2569, 8247770, 0, 5696, 109, 4.48, 0.20,  0.33, 0.10, 2
2571, 6867588, 0, 5215, 100, 4.55, 0.20,  0.19, 0.10, 1
2577, 12257999, 0, 6000, 267, 3.00, 0.68,  0.40, 0.10, 1
2579, 9896018, 0, 5893, 100, 4.29, 0.20,  0.12, 0.10, 1
2581, 11818872, 0, 5456, 104, 4.46, 0.20,  0.20, 0.10, 1
2582, 11771430, 0, 5625, 125, 4.00, 0.32,  0.50, 0.15, 1
2583, 10387742, 0, 5642, 100, 4.49, 0.20,  0.05, 0.10, 1
2585, 7673841, 0, 6005, 100, 4.39, 0.20, -0.15, 0.10, 2
2590, 12016267, 0, 6314, 100, 4.12, 0.20,  0.02, 0.10, 1
2592, 6765135, 0, 5844, 194, 4.04, 0.25, -0.15, 0.16, 1
2593, 8212002, 0, 6176, 100, 4.25, 0.21,  0.29, 0.10, 3
2595, 8883329, 0, 4562, 100, 2.00, 0.21, -0.30, 0.20, 1
2600, 9777251, 0, 5497, 100, 4.36, 0.20,  0.16, 0.10, 1
2601, 7531677, 0, 5866, 100, 4.20, 0.20,  0.00, 0.10, 1
2602, 10068659, 0, 5550, 100, 4.39, 0.20,  0.03, 0.10, 1
2603, 2443393, 0, 6258, 125, 4.09, 0.20,  0.03, 0.10, 2
2607, 5095635, 0, 5562, 100, 4.25, 0.20,  0.10, 0.10, 1
2608, 6269070, 0, 6188, 186, 4.46, 0.20,  0.00, 0.14, 1
2612, 9602613, 0, 5495, 100, 4.35, 0.20,  0.30, 0.10, 1
2623, 10916600, 0, 6188, 132, 4.08, 0.27,  0.20, 0.12, 1
2624, 8429314, 0, 5798, 100, 4.33, 0.20,  0.01, 0.10, 1
2628, 10070468, 0, 5825, 100, 4.19, 0.20, -0.08, 0.10, 1
2631, 7584650, 0, 5875, 183, 4.58, 0.20, -0.20, 0.12, 1
2632, 11337566, 0, 6156, 193, 3.58, 0.29, -0.01, 0.15, 2
2635, 4914566, 0, 6014, 100, 3.89, 0.20, -0.07, 0.10, 2
2636, 6198182, 0, 5857, 100, 4.47, 0.20,  0.05, 0.10, 1
2637, 9574179, 0, 5695, 100, 4.29, 0.20,  0.01, 0.10, 1
2640, 9088780, 0, 5061, 100, 3.26, 0.20, -0.11, 0.10, 1
2641, 8894646, 0, 3938, 199, 1.88, 0.62,  0.00, 0.22, 1
2649, 6842682, 0, 5550, 100, 4.33, 0.20,  0.06, 0.10, 1
2652, 4346178, 0, 5374, 100, 4.27, 0.20,  0.11, 0.10, 1
2655, 10018233, 0, 5493, 100, 4.44, 0.20,  0.06, 0.10, 1
2657, 9283156, 0, 5468, 100, 4.48, 0.20, -0.20, 0.12, 2
2658, 8547429, 0, 5794, 100, 4.38, 0.20,  0.22, 0.10, 1
2659, 8803882, 0, 5193, 100, 3.80, 0.20,  0.26, 0.10, 1
2668, 5513012, 0, 5438, 100, 4.44, 0.20, -0.06, 0.10, 1
2672, 11253827, 0, 5591, 100, 4.45, 0.20,  0.03, 0.10, 1
2674, 8022489, 0, 5658, 120, 4.08, 0.20,  0.02, 0.10, 2
2675, 5794570, 0, 5614, 101, 4.48, 0.20, -0.04, 0.15, 2
2677, 9958387, 0, 5188, 340, 3.33, 0.33,  0.10, 0.10, 1
2678, 6779260, 0, 5398, 100, 4.54, 0.20, -0.03, 0.10, 1
2681, 6878240, 0, 5369, 100, 4.67, 0.20, -0.17, 0.10, 1
2686, 7826659, 0, 4775, 100, 4.33, 0.20, -0.16, 0.10, 1
2687, 7202957, 0, 5816, 100, 4.57, 0.20, -0.00, 0.10, 2
2690, 5369827, 0, 5521, 100, 4.64, 0.20,  0.11, 0.10, 1
2693, 5185897, 0, 4625, 100, 4.33, 0.20, -0.30, 0.12, 1
2706, 9697131, 0, 6422, 100, 4.17, 0.20,  0.09, 0.10, 1
2707, 5480640, 0, 5466, 100, 4.27, 0.20, -0.03, 0.10, 1
2711, 5272233, 0, 5938, 113, 4.58, 0.20,  0.20, 0.12, 1
2712, 11098013, 0, 6420, 100, 4.32, 0.20,  0.31, 0.10, 1
2713, 5443604, 0, 4800, 100, 4.62, 0.20, -0.22, 0.10, 1
2714, 12206313, 0, 5812, 282, 4.00, 0.41,  0.10, 0.29, 1
2717, 9467404, 0, 6019, 100, 4.42, 0.20, -0.02, 0.10, 1
2720, 8176564, 0, 6014, 100, 4.15, 0.20, -0.17, 0.10, 2
2721, 6587105, 0, 5533, 100, 4.35, 0.20,  0.10, 0.10, 1
2722, 7673192, 0, 6116, 120, 4.35, 0.20, -0.12, 0.10, 2
2730, 8415200, 0, 5582, 100, 4.20, 0.20,  0.03, 0.10, 1
2732, 9886361, 0, 6164, 100, 4.19, 0.20,  0.25, 0.10, 1
2733, 5953297, 0, 4650, 147, 4.06, 0.31, -0.06, 0.13, 1
2739, 4831728, 0, 5478, 100, 4.26, 0.20,  0.30, 0.10, 1
2741, 5513893, 0, 5838, 100, 4.46, 0.20,  0.10, 0.10, 1
2743, 8095441, 0, 5519, 100, 4.38, 0.20,  0.01, 0.10, 1
2744, 5881813, 0, 5472, 103, 4.38, 0.20,  0.03, 0.10, 2
2748, 9962455, 0, 5438, 112, 3.79, 0.20, -0.10, 0.10, 1
2750, 3663173, 0, 5978, 100, 3.85, 0.20, -0.17, 0.10, 1
2753, 6265792, 0, 5875, 183, 4.25, 0.20,  0.40, 0.10, 1
2754, 10905911, 0, 5776, 100, 4.44, 0.20, -0.09, 0.10, 1
2755, 3545135, 0, 5811, 100, 4.38, 0.20, -0.08, 0.10, 2
2756, 6964929, 0, 5885, 100, 4.41, 0.20,  0.11, 0.10, 1
2757, 6432345, 0, 5412, 100, 4.50, 0.20,  0.04, 0.10, 1
2759, 11076400, 0, 4888, 100, 4.33, 0.20, -0.04, 0.10, 1
2760, 7877978, 0, 4688, 100, 4.33, 0.21, -0.40, 0.10, 1
2769, 9692128, 0, 5938, 100, 4.17, 0.20,  0.00, 0.16, 1
2789, 8885643, 0, 5650, 104, 4.42, 0.20, -0.06, 0.10, 1
2790, 5652893, 0, 5094, 100, 4.23, 0.20, -0.33, 0.10, 1
2791, 11662184, 0, 5911, 100, 4.40, 0.20, -0.09, 0.10, 1
2792, 11127479, 0, 5909, 100, 4.15, 0.20,  0.06, 0.10, 1
2796, 11246161, 0, 5750, 100, 4.45, 0.20,  0.02, 0.10, 1
2801, 5905822, 0, 6065, 100, 4.14, 0.20, -0.06, 0.10, 1
2802, 5775129, 0, 5928, 100, 4.33, 0.20, -0.02, 0.10, 1
2803, 9898447, 0, 5615, 100, 4.51, 0.20,  0.24, 0.10, 1
2813, 11197853, 0, 4688, 100, 2.00, 0.26, -0.50, 0.16, 1
2820, 11963206, 0, 5708, 100, 4.69, 0.20, -0.08, 0.10, 1
2827, 7428736, 0, 5225, 100, 4.67, 0.20, -0.08, 0.10, 1
2829, 6197215, 0, 5879, 100, 4.16, 0.20,  0.00, 0.10, 1
2830, 9244508, 0, 6438, 240, 3.75, 0.57,  0.00, 0.11, 1
2833, 9109857, 0, 5992, 100, 3.84, 0.20, -0.28, 0.10, 1
2841, 8758204, 0, 5134, 100, 4.38, 0.20, -0.36, 0.10, 1
2848, 7749773, 0, 5638, 127, 4.12, 0.20,  0.22, 0.11, 1
2849, 10064256, 0, 5200, 100, 4.50, 0.20,  0.18, 0.10, 1
2851, 6697605, 0, 5371, 100, 4.41, 0.20,  0.11, 0.10, 1
2853, 12602314, 0, 5011, 100, 4.38, 0.20,  0.12, 0.10, 1
2855, 4547603, 0, 5488, 100, 4.33, 0.20,  0.18, 0.10, 1
2857, 6345732, 0, 5938, 175, 4.25, 0.20,  0.40, 0.10, 1
2867, 9899181, 0, 4872, 100, 4.36, 0.20, -0.15, 0.10, 2
2869, 7767162, 0, 6335, 100, 4.22, 0.20,  0.15, 0.10, 1
2871, 10793172, 0, 5551, 100, 4.33, 0.20,  0.13, 0.10, 1
2877, 7019524, 0, 5512, 100, 4.42, 0.20,  0.26, 0.10, 1
2878, 5106313, 0, 5019, 100, 4.46, 0.20, -0.02, 0.10, 1
2904, 3969687, 0, 6135, 100, 4.08, 0.20,  0.35, 0.10, 1
2906, 6716545, 0, 6050, 130, 4.17, 0.20, -0.18, 0.10, 1
2913, 9693006, 0, 5709, 100, 4.24, 0.20,  0.45, 0.10, 1
2915, 5613821, 0, 5635, 100, 4.49, 0.20, -0.01, 0.10, 1
2920, 7090524, 0, 5513, 100, 4.26, 0.20,  0.24, 0.10, 1
2923, 9815053, 0, 5100, 100, 4.42, 0.20, -0.14, 0.10, 1
2924, 7609553, 0, 4938, 100, 4.58, 0.20, -0.10, 0.10, 1
2931, 8611257, 0, 4992, 100, 4.65, 0.20, -0.15, 0.10, 3
2936, 10880507, 0, 5500, 127, 4.42, 0.20,  0.08, 0.10, 1
2943, 9838468, 0, 5750, 133, 3.98, 0.22,  0.30, 0.15, 1
2949, 6026737, 0, 5864, 100, 4.19, 0.20,  0.01, 0.10, 1
2951, 4991208, 0, 5563, 100, 4.49, 0.20, -0.17, 0.10, 1
2956, 8801316, 0, 6280, 100, 3.72, 0.20, -0.07, 0.10, 1
2957, 10904004, 0, 4762, 100, 4.21, 0.20, -0.34, 0.10, 1
2961, 10471515, 0, 6017, 100, 4.33, 0.20,  0.14, 0.10, 1
2963, 8760040, 0, 5947, 100, 4.28, 0.20,  0.02, 0.10, 1
2968, 8873090, 0, 6134, 100, 3.70, 0.20, -0.13, 0.10, 1
2970, 5450893, 0, 6051, 100, 4.16, 0.20, -0.14, 0.10, 1
2971, 4770174, 0, 6311, 100, 4.22, 0.20,  0.32, 0.10, 1
2972, 8949925, 0, 5848, 100, 4.29, 0.20,  0.01, 0.10, 1
2977, 11090556, 0, 5750, 164, 4.17, 0.20, -0.10, 0.19, 1
2982, 8360640, 0, 5438, 100, 4.71, 0.20,  0.16, 0.10, 1
2984, 7918652, 0, 6229, 100, 4.27, 0.20,  0.28, 0.10, 1
2991, 4848424, 0, 5617, 100, 4.15, 0.20,  0.23, 0.10, 1
2994, 11244137, 0, 5275, 100, 3.92, 0.20,  0.32, 0.10, 1
3004, 6103377, 0, 5896, 100, 4.13, 0.20, -0.03, 0.10, 1
3007, 10190075, 0, 5638, 100, 4.46, 0.20,  0.16, 0.10, 1
3008, 9070666, 0, 5888, 100, 4.06, 0.20, -0.03, 0.10, 1
3015, 11403530, 0, 5801, 100, 4.16, 0.20, -0.01, 0.10, 1
3019, 8709688, 0, 5633, 100, 4.29, 0.20,  0.21, 0.10, 1
3020, 8241079, 0, 5750, 313, 3.92, 0.30, -0.10, 0.24, 1
3029, 5903749, 0, 5287, 100, 4.31, 0.20,  0.15, 0.10, 1
3038, 8051946, 0, 5634, 100, 4.12, 0.20,  0.01, 0.10, 1
3039, 5445681, 0, 5438, 258, 3.67, 0.33, -0.10, 0.24, 1
3043, 9834731, 0, 6150, 100, 4.48, 0.20, -0.19, 0.10, 1
3048, 9714550, 0, 5425, 100, 4.29, 0.20, -0.12, 0.10, 1
3049, 6263593, 0, 4488, 118, 3.85, 0.31,  0.28, 0.10, 1
3051, 9959492, 0, 5580, 100, 4.20, 0.20, -0.22, 0.10, 1
3052, 8827575, 0, 5288, 100, 4.39, 0.20, -0.15, 0.10, 1
3060, 11019987, 0, 6293, 100, 4.21, 0.20,  0.07, 0.10, 1
3061, 4857058, 0, 5100, 100, 4.52, 0.20, -0.02, 0.11, 1
3073, 8546542, 0, 5275, 100, 4.50, 0.20, -0.36, 0.10, 1
3083, 7106173, 0, 5845, 100, 4.42, 0.20,  0.40, 0.10, 1
3086, 10749059, 0, 5194, 100, 4.44, 0.20, -0.35, 0.10, 1
3088, 9020114, 0, 5707, 100, 4.54, 0.20,  0.14, 0.10, 1
3093, 5096590, 0, 5812, 132, 4.50, 0.21, -0.10, 0.10, 1
3095, 9650989, 0, 5789, 100, 4.44, 0.20,  0.14, 0.10, 1
3097, 7582689, 0, 5998, 100, 4.27, 0.20,  0.02, 0.10, 2
3109, 11572193, 0, 6474, 100, 4.27, 0.20,  0.41, 0.10, 1
3111, 8581240, 0, 5877, 100, 4.34, 0.20, -0.12, 0.10, 1
3117, 6523351, 0, 5575, 100, 4.52, 0.20,  0.10, 0.10, 1
3120, 11499192, 0, 5885, 100, 4.34, 0.20, -0.10, 0.10, 1
3122, 12416661, 0, 6240, 100, 3.97, 0.20,  0.24, 0.10, 1
3123, 8197793, 0, 5837, 100, 4.32, 0.20, -0.17, 0.10, 1
3125, 8751796, 0, 6251, 100, 4.26, 0.20, -0.09, 0.10, 1
3127, 9907129, 0, 5810, 100, 4.18, 0.20, -0.03, 0.10, 1
3128, 7609674, 0, 6031, 100, 3.74, 0.20, -0.17, 0.10, 1
3130, 10252275, 0, 4812, 132, 4.50, 0.32, -0.20, 0.12, 1
3141, 5440317, 0, 5625, 157, 4.25, 0.31,  0.40, 0.10, 1
3146, 10908248, 0, 5675, 100, 4.21, 0.20,  0.16, 0.10, 1
3147, 7534267, 0, 5475, 112, 3.83, 0.20,  0.12, 0.10, 1
3167, 12255382, 0, 5577, 100, 4.61, 0.20, -0.09, 0.10, 1
3179, 6153407, 0, 5719, 100, 4.44, 0.20, -0.01, 0.10, 1
3184, 4735826, 0, 5789, 100, 4.18, 0.20,  0.13, 0.10, 1
3190, 5985713, 0, 6047, 100, 4.27, 0.20, -0.22, 0.10, 1
3194, 12004971, 0, 6377, 100, 4.23, 0.20,  0.35, 0.10, 1
3196, 9002538, 0, 6129, 100, 4.25, 0.20, -0.04, 0.10, 1
3203, 3122872, 0, 6412, 100, 3.80, 0.20, -0.17, 0.10, 1
3208, 10155029, 0, 5851, 100, 4.43, 0.20, -0.09, 0.10, 1
3209, 7017274, 0, 6324, 171, 4.00, 0.33,  0.18, 0.11, 2
3220, 11189311, 0, 6276, 167, 4.13, 0.27,  0.31, 0.10, 2
3224, 10384298, 0, 5382, 100, 4.30, 0.20,  0.10, 0.10, 1
3232, 9569711, 0, 5733, 100, 4.46, 0.20,  0.03, 0.10, 1
3234, 10057494, 0, 6257, 100, 4.31, 0.20,  0.01, 0.10, 1
3236, 7902003, 0, 6306, 100, 3.96, 0.20,  0.10, 0.10, 1
3237, 6587796, 0, 5642, 100, 4.38, 0.20,  0.13, 0.10, 2
3245, 8073705, 0, 6032, 100, 4.21, 0.20, -0.17, 0.10, 1
3246, 9885417, 0, 4871, 100, 4.71, 0.20,  0.12, 0.10, 1
3255, 8183288, 0, 4719, 100, 4.33, 0.20, -0.25, 0.16, 1
3259, 2853029, 0, 5315, 100, 4.47, 0.20, -0.05, 0.10, 1
3260, 12156174, 0, 5546, 100, 4.19, 0.20,  0.13, 0.10, 1
3277, 3120904, 0, 5834, 100, 3.57, 0.20,  0.12, 0.10, 2
3278, 3342467, 0, 5439, 100, 4.66, 0.20,  0.21, 0.10, 2
3281, 11177676, 0, 5353, 100, 4.26, 0.20,  0.00, 0.10, 1
3283, 9008103, 0, 4851, 100, 4.64, 0.20, -0.12, 0.10, 1
3296, 9447166, 0, 4775, 100, 4.25, 0.20, -0.06, 0.10, 1
3310, 12253769, 0, 5404, 100, 4.46, 0.20,  0.11, 0.10, 1
3311, 12735830, 0, 4688, 100, 4.08, 0.27, -0.60, 0.10, 1
3313, 9571186, 0, 4812, 100, 4.33, 0.31,  0.30, 0.12, 1
3319, 5965819, 0, 5796, 100, 4.12, 0.20,  0.14, 0.10, 1
3323, 5193659, 0, 5565, 100, 4.15, 0.20,  0.13, 0.10, 1
3330, 4736644, 0, 4910, 100, 4.39, 0.20,  0.04, 0.10, 1
3341, 5621333, 0, 5773, 100, 4.19, 0.20,  0.08, 0.10, 1
3343, 3236705, 0, 5540, 100, 4.27, 0.20, -0.03, 0.10, 1
3344, 11810124, 0, 5536, 100, 4.28, 0.20, -0.03, 0.10, 1
3346, 11241912, 0, 5850, 100, 4.00, 0.20,  0.08, 0.10, 1
3348, 9349757, 0, 5570, 100, 4.33, 0.20,  0.16, 0.10, 1
3353, 7091432, 0, 5012, 100, 4.38, 0.20, -0.16, 0.10, 1
3370, 11657614, 0, 4891, 100, 4.42, 0.20,  0.00, 0.10, 1
3371, 11125797, 0, 5412, 100, 4.62, 0.20,  0.02, 0.10, 1
3374, 6705026, 0, 6142, 100, 4.08, 0.20, -0.01, 0.10, 1
3384, 8644365, 0, 5975, 100, 4.29, 0.20,  0.12, 0.10, 1
3389, 3848966, 0, 5625, 100, 3.67, 0.20, -0.36, 0.10, 1
3393, 9085563, 0, 5752, 100, 4.23, 0.20,  0.17, 0.10, 1
3395, 3219037, 0, 5650, 122, 3.96, 0.21,  0.14, 0.10, 1
3398, 3561464, 0, 5750, 299, 3.50, 0.41,  0.10, 0.29, 1
3401, 9966219, 0, 5638, 100, 4.25, 0.20, -0.04, 0.10, 1
3403, 11754430, 0, 5642, 100, 4.08, 0.20,  0.02, 0.10, 1
3404, 8409295, 0, 5627, 100, 4.46, 0.20, -0.11, 0.10, 1
3410, 9285265, 0, 5623, 100, 4.15, 0.20,  0.02, 0.10, 1
3415, 3433668, 0, 5250, 211, 2.92, 0.45, -0.20, 0.25, 1
3420, 7289338, 0, 5819, 100, 4.13, 0.20,  0.09, 0.10, 1
3428, 9027909, 0, 5812, 132, 4.17, 0.20,  0.00, 0.16, 1
3429, 9230021, 0, 5595, 100, 4.30, 0.20,  0.07, 0.10, 1
3432, 8738775, 0, 5326, 100, 4.15, 0.20,  0.20, 0.10, 1
3434, 8628665, 0, 5842, 100, 4.41, 0.20,  0.05, 0.10, 1
3437, 4645174, 0, 5848, 100, 4.08, 0.20, -0.22, 0.10, 1
3438, 6599975, 0, 6062, 175, 4.58, 0.20, -0.10, 0.10, 1
3440, 3559860, 0, 5816, 100, 4.46, 0.20,  0.07, 0.10, 1
3444, 5384713, 0, 3856, 144, 4.46, 0.20, -0.85, 0.14, 1
3445, 11860395, 0, 5605, 100, 4.13, 0.20,  0.17, 0.10, 1
3448, 3348216, 0, 6080, 100, 4.25, 0.20, -0.12, 0.10, 1
3456, 6364582, 0, 5500, 142, 4.36, 0.22, -0.23, 0.10, 2
3460, 9664276, 0, 5938, 199, 4.17, 0.31,  0.30, 0.12, 1
3462, 9967009, 0, 5480, 100, 4.22, 0.20,  0.09, 0.10, 1
3465, 9763612, 0, 5438, 113, 4.83, 0.20,  0.20, 0.12, 1
3468, 5213404, 0, 5675, 103, 3.79, 0.20, -0.32, 0.10, 1
3470, 9995771, 0, 5808, 100, 4.32, 0.20, -0.03, 0.10, 1
3472, 9536108, 0, 5850, 100, 4.17, 0.20, -0.18, 0.14, 1
3474, 5213230, 0, 5881, 100, 4.26, 0.20, -0.09, 0.10, 1
3481, 8812045, 0, 5538, 122, 3.62, 0.20,  0.02, 0.10, 1
3482, 7288444, 0, 5730, 100, 4.23, 0.20,  0.02, 0.10, 1
3483, 3101923, 0, 6001, 100, 4.30, 0.20, -0.20, 0.10, 1
3484, 10881457, 0, 6083, 100, 4.12, 0.20, -0.24, 0.10, 1
3486, 8121328, 0, 5488, 100, 3.83, 0.20, -0.04, 0.10, 1
3493, 8880123, 0, 5860, 100, 4.39, 0.20,  0.09, 0.10, 1
3495, 9474756, 0, 5810, 100, 4.33, 0.20,  0.04, 0.10, 1
3496, 7517261, 0, 5875, 451, 3.33, 0.60,  0.20, 0.20, 1
3500, 6058816, 0, 6053, 100, 4.32, 0.20,  0.18, 0.10, 1
3508, 6697817, 0, 6000, 211, 4.58, 0.20, -0.20, 0.12, 1
3663, 12735740, 0, 5614, 120, 4.29, 0.20, -0.05, 0.10, 2
3678, 4150804, 0, 5688, 162, 4.58, 0.33,  0.40, 0.10, 1
3680, 9025971, 0, 5727, 100, 4.31, 0.20,  0.12, 0.10, 2
3681, 2581316, 0, 6144, 175, 4.39, 0.22,  0.16, 0.10, 3
3683, 10795103, 0, 6475, 100, 4.29, 0.20,  0.17, 0.10, 1
3762, 11518142, 0, 5750, 134, 4.17, 0.20, -0.20, 0.12, 1
3801, 8827930, 0, 5671, 100, 4.24, 0.20,  0.14, 0.10, 1
3811, 4638237, 0, 5638, 100, 4.21, 0.20, -0.18, 0.10, 1
3823, 4820550, 0, 5519, 100, 4.38, 0.20, -0.01, 0.10, 1
3835, 2581554, 0, 5000, 100, 4.64, 0.20, -0.10, 0.10, 1
3853, 2697935, 0, 4925, 100, 3.42, 0.20, -0.28, 0.10, 1
3864, 4164922, 0, 5056, 100, 4.63, 0.20, -0.02, 0.10, 2
3867, 9353742, 0, 5495, 100, 4.53, 0.20,  0.16, 0.10, 1
3876, 3440118, 0, 5620, 100, 4.54, 0.20,  0.06, 0.10, 1
3878, 4472818, 0, 5824, 100, 4.48, 0.20,  0.09, 0.10, 1
3889, 10733174, 0, 5625, 157, 4.42, 0.20,  0.30, 0.12, 1
3892, 11760860, 0, 5722, 100, 4.46, 0.20,  0.38, 0.10, 1
3901, 9480535, 0, 6089, 100, 4.05, 0.20, -0.10, 0.10, 1
3908, 10363115, 0, 5793, 100, 4.10, 0.20, -0.01, 0.10, 1
3909, 5966810, 0, 6122, 100, 4.16, 0.20, -0.02, 0.10, 1
3911, 9761615, 0, 5588, 100, 4.38, 0.20, -0.06, 0.10, 1
3933, 11244682, 0, 5525, 100, 4.75, 0.20,  0.14, 0.10, 1
3943, 7679812, 0, 6166, 100, 4.33, 0.20,  0.12, 0.10, 1
3946, 8636434, 0, 6319, 100, 4.00, 0.20, -0.22, 0.10, 1
3966, 3732035, 0, 6000, 222, 4.21, 0.23,  0.00, 0.16, 1
4002, 5773121, 0, 5283, 100, 4.60, 0.20,  0.22, 0.10, 1
4004, 4814502, 0, 5657, 100, 4.42, 0.20, -0.09, 0.10, 1
4005, 8142787, 0, 5438, 100, 4.31, 0.20,  0.02, 0.10, 3
4009, 8934103, 0, 5500, 231, 4.25, 0.31, -0.50, 0.16, 1
4014, 9009953, 0, 5812, 171, 4.17, 0.22,  0.05, 0.15, 2
4015, 8282846, 0, 5053, 100, 4.36, 0.20,  0.01, 0.10, 1
4016, 5938970, 0, 4625, 100, 4.42, 0.20, -0.30, 0.12, 1
4032, 7100673, 0, 5575, 100, 4.35, 0.20,  0.11, 0.10, 1
4034, 10089911, 0, 6312, 249, 4.17, 0.28,  0.00, 0.16, 1
4036, 11415243, 0, 4875, 100, 4.42, 0.20, -0.08, 0.10, 1
4037, 8264402, 0, 6157, 100, 4.26, 0.20,  0.03, 0.10, 1
4051, 10360722, 0, 4986, 100, 4.35, 0.20,  0.07, 0.10, 1
4053, 1718958, 0, 5959, 100, 4.45, 0.20, -0.10, 0.10, 1
4054, 6428794, 0, 5260, 100, 4.58, 0.20,  0.00, 0.10, 3
4060, 9086154, 0, 5861, 109, 4.40, 0.20,  0.12, 0.10, 2
4066, 8686373, 0, 6330, 100, 4.58, 0.20,  0.06, 0.10, 1
4076, 9455677, 0, 5331, 100, 4.28, 0.20, -0.28, 0.10, 1
4084, 3937814, 0, 5270, 100, 4.35, 0.20,  0.23, 0.10, 2
4091, 3103227, 0, 5938, 175, 4.25, 0.31, -0.10, 0.19, 1
4103, 3747817, 0, 5341, 100, 4.76, 0.20, -0.08, 0.10, 1
4117, 3955817, 0, 5073, 100, 4.52, 0.20, -0.17, 0.10, 1
4120, 9700449, 0, 5500, 211, 4.00, 0.22, -0.10, 0.10, 1
4121, 6349881, 0, 5201, 100, 4.23, 0.20, -0.43, 0.10, 2
4123, 6140059, 0, 5750, 299, 3.67, 0.40,  0.30, 0.20, 1
4136, 7256914, 0, 5576, 100, 4.19, 0.20,  0.14, 0.10, 1
4145, 3103212, 0, 5688, 132, 4.42, 0.20,  0.40, 0.10, 1
4157, 4548098, 0, 6208, 100, 4.43, 0.20,  0.23, 0.10, 1
4159, 6607644, 0, 5200, 100, 4.46, 0.20,  0.14, 0.10, 1
4169, 7838675, 0, 5625, 106, 4.54, 0.20,  0.10, 0.10, 1
4192, 9828127, 0, 5504, 100, 4.50, 0.20,  0.16, 0.10, 1
4198, 9072639, 0, 6017, 100, 3.72, 0.20, -0.39, 0.10, 1
4199, 5340878, 0, 5102, 100, 4.56, 0.20, -0.18, 0.10, 2
4205, 3450040, 0, 5625, 157, 4.58, 0.20, -0.10, 0.10, 1
4226, 9491832, 0, 5898, 100, 4.21, 0.20,  0.46, 0.10, 1
4235, 10794974, 0, 5750, 299, 3.92, 0.33,  0.10, 0.29, 1
4242, 9514372, 0, 5610, 107, 4.54, 0.20, -0.08, 0.10, 2
4245, 12737015, 0, 6062, 175, 4.25, 0.20,  0.20, 0.20, 1
4253, 9202434, 0, 5750, 211, 3.50, 0.22, -0.10, 0.10, 1
4267, 7450747, 0, 6028, 100, 4.18, 0.20,  0.14, 0.10, 1
4273, 9716028, 0, 6185, 100, 4.15, 0.20,  0.08, 0.10, 1
4276, 6026924, 0, 6182, 167, 4.09, 0.23,  0.06, 0.10, 2
4287, 11081504, 0, 6137, 100, 4.07, 0.20,  0.00, 0.10, 1
4288, 4548011, 0, 5844, 100, 4.15, 0.20,  0.00, 0.10, 1
4292, 10063208, 0, 5525, 100, 4.25, 0.20, -0.04, 0.10, 1
4296, 7661893, 0, 5618, 100, 4.48, 0.20, -0.39, 0.10, 1
4303, 12734396, 0, 5565, 100, 4.27, 0.20,  0.00, 0.10, 1
4307, 3558849, 0, 6000, 189, 4.17, 0.20,  0.20, 0.20, 1
4318, 9286088, 0, 6118, 206, 3.93, 0.22,  0.15, 0.10, 2
4320, 5095082, 0, 5467, 100, 4.17, 0.20,  0.09, 0.10, 1
4327, 5371777, 0, 6115, 100, 4.32, 0.20,  0.10, 0.10, 1
4329, 12456063, 0, 5938, 175, 4.50, 0.20,  0.10, 0.19, 1
4333, 2576962, 0, 5864, 100, 4.28, 0.20,  0.18, 0.10, 1
4337, 8573193, 0, 5900, 127, 4.12, 0.20,  0.14, 0.10, 1
4343, 8087812, 0, 5438, 220, 3.33, 0.33, -0.20, 0.20, 1
4346, 9509343, 0, 5244, 100, 4.39, 0.20,  0.08, 0.10, 1
4347, 3244792, 0, 5962, 141, 4.29, 0.20,  0.28, 0.10, 1
4360, 10669994, 0, 6010, 100, 4.54, 0.20, -0.03, 0.10, 1
4367, 4773392, 0, 6125, 206, 4.00, 0.22, -0.10, 0.10, 1
4384, 5860968, 0, 5625, 125, 4.42, 0.20,  0.00, 0.16, 1
4385, 3645438, 0, 5120, 100, 4.51, 0.20,  0.02, 0.10, 1
4399, 8345384, 0, 5530, 100, 4.55, 0.20, -0.11, 0.11, 2
4407, 8396660, 0, 6384, 100, 4.26, 0.20,  0.08, 0.10, 2
4409, 5308537, 0, 5827, 100, 4.24, 0.20,  0.14, 0.10, 1
4418, 2859893, 0, 5793, 100, 4.14, 0.20,  0.11, 0.10, 1
4421, 9836563, 0, 5948, 100, 4.08, 0.20,  0.11, 0.10, 1
4426, 8240790, 0, 5938, 199, 4.08, 0.27,  0.20, 0.12, 1
4428, 5126182, 0, 5600, 100, 4.29, 0.20,  0.02, 0.10, 1
4431, 9936080, 0, 6181, 139, 4.27, 0.20,  0.01, 0.11, 2
4442, 11124436, 0, 5538, 112, 3.79, 0.20, -0.06, 0.10, 1
4446, 10329196, 0, 5038, 100, 3.42, 0.20, -0.02, 0.12, 1
4450, 7429240, 0, 5461, 100, 4.45, 0.20,  0.12, 0.10, 1
4456, 3557560, 0, 5635, 100, 4.23, 0.20,  0.26, 0.10, 1
4460, 9947389, 0, 5500, 100, 4.33, 0.20,  0.04, 0.10, 1
4466, 7272132, 0, 5625, 157, 4.00, 0.22, -0.20, 0.12, 1
4478, 8636600, 0, 5100, 100, 4.58, 0.20,  0.06, 0.10, 1
4482, 7778427, 0, 6259, 100, 4.27, 0.20, -0.02, 0.10, 1
4487, 8098212, 0, 5250, 100, 4.67, 0.20, -0.02, 0.10, 1
4491, 4556468, 0, 5802, 100, 4.22, 0.20,  0.13, 0.10, 1
4498, 4844367, 0, 5733, 100, 4.59, 0.20, -0.10, 0.10, 1
4499, 10937749, 0, 5838, 107, 4.50, 0.20,  0.12, 0.10, 1
4510, 11671579, 0, 5579, 100, 4.08, 0.20,  0.07, 0.10, 1
4513, 9216775, 0, 5497, 100, 4.57, 0.20,  0.15, 0.10, 1
4519, 10003058, 0, 5812, 266, 3.67, 0.33,  0.00, 0.16, 1
4520, 9031703, 0, 5350, 100, 3.92, 0.20,  0.16, 0.10, 1
4523, 8700895, 0, 5753, 100, 4.31, 0.20,  0.15, 0.10, 1
4524, 5003670, 0, 5703, 100, 4.43, 0.20,  0.06, 0.10, 1
4526, 3765917, 0, 5805, 100, 4.21, 0.20, -0.12, 0.10, 1
4530, 12647577, 0, 5791, 126, 4.52, 0.20,  0.14, 0.10, 2
4535, 3547760, 0, 5323, 100, 4.38, 0.20, -0.03, 0.10, 1
4541, 5511659, 0, 5542, 100, 4.32, 0.20, -0.12, 0.10, 1
4546, 5033823, 0, 5900, 100, 4.33, 0.20,  0.12, 0.11, 1
4548, 3223433, 0, 5807, 100, 4.44, 0.20,  0.06, 0.10, 1
4550, 5977470, 0, 4807, 100, 4.45, 0.20, -0.18, 0.10, 1
4551, 11769689, 0, 5738, 100, 3.96, 0.20,  0.14, 0.10, 1
4554, 6369131, 0, 5688, 249, 3.92, 0.30,  0.10, 0.19, 1
4556, 10399321, 0, 5475, 100, 3.54, 0.20, -0.02, 0.11, 1
4563, 10585749, 0, 5504, 100, 4.23, 0.20, -0.17, 0.10, 1
4571, 6761777, 0, 5750, 189, 4.00, 0.34,  0.10, 0.10, 1
4575, 9893468, 0, 6154, 143, 3.91, 0.24,  0.07, 0.10, 2
4577, 10610039, 0, 5562, 148, 4.08, 0.24, -0.20, 0.12, 1
4582, 7905106, 0, 5716, 100, 4.48, 0.20, -0.20, 0.10, 1
4583, 9007151, 0, 5325, 100, 4.32, 0.20,  0.12, 0.10, 1
4586, 11506654, 0, 5812, 188, 4.17, 0.28,  0.10, 0.10, 1
4597, 10873178, 0, 5638, 138, 4.04, 0.20,  0.04, 0.10, 1
4602, 6144039, 0, 5438, 113, 4.42, 0.20,  0.30, 0.12, 1
4617, 9701962, 0, 5438, 240, 4.00, 0.22, -0.10, 0.10, 1
4626, 3539231, 0, 5858, 100, 4.11, 0.20,  0.17, 0.10, 1
4627, 6311891, 0, 5522, 100, 4.49, 0.20,  0.14, 0.10, 1
4630, 7834045, 0, 5934, 100, 4.12, 0.20,  0.14, 0.10, 1
4637, 9457728, 0, 6343, 100, 4.29, 0.20, -0.21, 0.10, 1
4661, 5962262, 0, 5002, 100, 4.45, 0.20, -0.12, 0.10, 1
4663, 7515336, 0, 5685, 100, 4.19, 0.20,  0.44, 0.10, 1
4686, 5819801, 0, 5750, 164, 3.75, 0.25,  0.30, 0.12, 1
4691, 9773980, 0, 5705, 100, 4.25, 0.20,  0.25, 0.10, 1
4694, 9457948, 0, 5875, 121, 4.33, 0.20,  0.04, 0.10, 1
4699, 7891294, 0, 6110, 100, 4.26, 0.20,  0.15, 0.10, 1
4716, 11290515, 0, 5871, 206, 3.98, 0.22,  0.05, 0.10, 2
4717, 4902202, 0, 5654, 100, 4.36, 0.20, -0.30, 0.10, 2
4735, 11338056, 0, 4948, 100, 4.52, 0.20, -0.10, 0.10, 1
4737, 7266212, 0, 5788, 100, 4.42, 0.20,  0.18, 0.10, 1
4742, 4138008, 0, 4375, 100, 4.17, 0.20, -0.60, 0.10, 1
4745, 11757451, 0, 4714, 100, 4.48, 0.20, -0.08, 0.10, 2
4747, 8047428, 0, 6087, 100, 4.29, 0.20,  0.06, 0.10, 1
4755, 10118266, 0, 5209, 100, 4.52, 0.20,  0.00, 0.10, 1
4759, 7949593, 0, 5722, 100, 4.50, 0.20,  0.14, 0.10, 1
4765, 10615440, 0, 6025, 133, 4.33, 0.20,  0.18, 0.10, 1
4766, 4919550, 0, 5015, 100, 4.27, 0.20, -0.05, 0.10, 1
4772, 8397947, 0, 6073, 100, 4.35, 0.20, -0.18, 0.10, 1
4790, 8328916, 0, 5888, 146, 3.92, 0.23,  0.26, 0.10, 1
4794, 6358937, 0, 5231, 100, 4.24, 0.20,  0.23, 0.10, 1
4799, 8278073, 0, 5438, 105, 4.00, 0.20, -0.12, 0.12, 1
4801, 10810859, 0, 5890, 100, 4.49, 0.20, -0.12, 0.10, 1
4803, 4473613, 0, 5518, 100, 4.54, 0.20,  0.14, 0.10, 1
4810, 4270799, 0, 5590, 100, 4.39, 0.20, -0.09, 0.10, 1
4826, 10549902, 0, 5438, 305, 3.92, 0.33, -0.10, 0.10, 1
4840, 6665860, 0, 5812, 100, 4.08, 0.20,  0.11, 0.10, 1
4849, 2976017, 0, 5275, 100, 4.42, 0.20, -0.30, 0.10, 1
4854, 8360041, 0, 5212, 100, 4.50, 0.20,  0.08, 0.10, 1
4855, 9827596, 0, 6010, 135, 4.63, 0.20,  0.04, 0.13, 2
4877, 9581589, 0, 5888, 100, 4.21, 0.20,  0.24, 0.10, 1
4878, 11804437, 0, 5737, 100, 4.40, 0.20, -0.14, 0.10, 1
4895, 12416597, 0, 5438, 100, 4.46, 0.20,  0.08, 0.10, 1
4898, 10065053, 0, 5672, 100, 4.08, 0.20, -0.21, 0.10, 2
4902, 10000162, 0, 4860, 100, 3.58, 0.20,  0.11, 0.10, 2
4904, 8803757, 0, 5523, 100, 4.36, 0.20,  0.12, 0.10, 1
4912, 5208962, 0, 6099, 100, 4.07, 0.20, -0.12, 0.10, 1
4914, 12071754, 0, 5612, 100, 4.19, 0.20,  0.17, 0.10, 1
4923, 1429589, 0, 6338, 100, 4.44, 0.20, -0.01, 0.10, 1
4927, 1870398, 0, 6195, 100, 4.08, 0.20,  0.06, 0.10, 1
4933, 2163226, 0, 6291, 100, 4.40, 0.20, -0.02, 0.10, 1
4939, 2437209, 0,    0, 100, 3.13, 0.20,  0.00, 0.10, 1
4941, 2438406, 0, 5109, 100, 3.56, 0.20, -0.30, 0.10, 1
4954, 2833632, 0, 5600, 100, 4.42, 0.20, -0.34, 0.10, 1
4958, 2861298, 0, 5704, 100, 4.11, 0.20, -0.01, 0.10, 1
4961, 3001955, 0, 4831, 100, 4.63, 0.20,  0.17, 0.10, 1
4962, 3003673, 0, 5562, 175, 4.33, 0.21,  0.20, 0.12, 1
4972, 3340165, 0, 6364, 100, 4.40, 0.20,  0.12, 0.10, 2
4976, 3356156, 0, 6062, 333, 3.67, 0.54,  0.30, 0.12, 1
4978, 3428127, 0, 5456, 100, 4.50, 0.20,  0.08, 0.10, 2
4988, 3542928, 0, 5525, 100, 4.33, 0.20,  0.16, 0.12, 1
4991, 3548645, 0, 5755, 100, 4.29, 0.20,  0.01, 0.10, 1
4993, 3554819, 0, 5923, 100, 4.29, 0.20,  0.30, 0.10, 1
4996, 3641216, 0, 5918, 100, 4.21, 0.20, -0.02, 0.10, 1
4999, 3646449, 0, 5820, 100, 4.44, 0.20,  0.10, 0.10, 1
5004, 3751118, 0, 5875, 157, 4.17, 0.20,  0.30, 0.12, 1
5017, 3852865, 0, 5475, 100, 4.54, 0.20, -0.06, 0.10, 1
5018, 3854101, 0, 5455, 100, 4.39, 0.20,  0.30, 0.10, 1
5021, 3863877, 0, 5698, 100, 4.27, 0.20,  0.05, 0.10, 2
5030, 3968809, 0, 5562, 320, 3.50, 0.56, -0.10, 0.24, 1
5031, 3970397, 0, 5708, 100, 4.38, 0.20,  0.22, 0.10, 1
5039, 4077767, 0, 4818, 100, 4.50, 0.20, -0.06, 0.10, 1
5040, 4135912, 0, 6075, 119, 4.04, 0.20, -0.02, 0.10, 1
5047, 4179201, 0, 5850, 100, 4.21, 0.20, -0.22, 0.10, 1
5053, 4274816, 0, 6132, 100, 4.27, 0.20,  0.09, 0.10, 1
5067, 4478142, 0, 5562, 100, 4.50, 0.20,  0.00, 0.11, 1
5068, 4484179, 0, 6250, 211, 4.08, 0.24,  0.00, 0.16, 1
5079, 4737848, 0, 5705, 100, 4.51, 0.20,  0.22, 0.10, 1
5080, 4740375, 0, 5792, 100, 4.41, 0.20,  0.08, 0.10, 1
5081, 4741777, 0, 5275, 100, 4.29, 0.20,  0.36, 0.10, 1
5084, 4760478, 0, 5547, 100, 3.97, 0.20,  0.12, 0.10, 1
5087, 4770798, 0, 5546, 100, 4.33, 0.20,  0.11, 0.10, 2
5092, 4833409, 0, 6062, 220, 4.25, 0.28,  0.00, 0.16, 1
5093, 4840327, 0, 5790, 100, 4.31, 0.20, -0.41, 0.10, 1
5098, 4912650, 0, 5316, 100, 4.44, 0.20,  0.10, 0.10, 1
5101, 4915582, 0, 6538, 100, 3.88, 0.29, -0.02, 0.16, 1
5102, 4917357, 0, 5258, 100, 4.38, 0.20,  0.30, 0.10, 1
5109, 4946581, 0, 5562, 148, 3.92, 0.33, -0.40, 0.19, 1
5121, 5039053, 0, 5866, 100, 4.11, 0.20,  0.03, 0.10, 1
5123, 5091808, 0, 5812, 210, 3.42, 0.62,  0.10, 0.29, 1
5124, 5094412, 0, 5326, 100, 4.40, 0.20, -0.07, 0.10, 1
5135, 5184144, 0, 5182, 100, 4.46, 0.20,  0.00, 0.10, 2
5155, 5374838, 0, 5772, 100, 4.21, 0.20, -0.07, 0.10, 1
5159, 5397106, 0, 6105, 100, 4.41, 0.20,  0.07, 0.10, 2
5166, 5440435, 0, 6140, 100, 4.21, 0.20,  0.38, 0.10, 1
5176, 5529385, 0, 5750, 164, 4.25, 0.20, -0.20, 0.12, 1
5178, 5551240, 0, 6150, 115, 3.83, 0.20,  0.12, 0.10, 1
5185, 5623137, 0, 5312, 230, 4.00, 0.50, -0.30, 0.25, 1
5186, 5623839, 0, 5863, 143, 4.25, 0.20,  0.18, 0.11, 2
5191, 5685113, 0, 5150, 100, 3.58, 0.20, -0.24, 0.10, 1
5192, 5697395, 0, 4940, 100, 4.42, 0.20, -0.05, 0.10, 1
5194, 5709014, 0, 6000, 211, 4.33, 0.28, -0.10, 0.10, 1
5197, 5779606, 0, 5812, 132, 4.00, 0.21,  0.00, 0.11, 1
5198, 5780194, 0, 5419, 100, 4.61, 0.20,  0.03, 0.10, 2
5201, 5791713, 0, 5810, 100, 4.13, 0.20, -0.10, 0.10, 1
5202, 5793275, 0, 5600, 100, 4.17, 0.20,  0.08, 0.10, 1
5205, 5857656, 0, 5864, 100, 4.24, 0.20, -0.08, 0.10, 1
5207, 5859725, 0, 5956, 100, 4.45, 0.20,  0.37, 0.10, 1
5210, 5942112, 0, 5019, 100, 4.15, 0.20,  0.26, 0.10, 1
5211, 5946568, 0, 5432, 100, 4.64, 0.20,  0.01, 0.10, 1
5216, 5965629, 0, 5588, 100, 4.44, 0.20, -0.04, 0.10, 2
5219, 5981058, 0, 5890, 100, 4.56, 0.20, -0.21, 0.10, 1
5224, 6025174, 0, 6125, 157, 4.33, 0.33,  0.00, 0.11, 1
5230, 6043490, 0, 5250, 134, 3.17, 0.31, -0.50, 0.16, 1
5232, 6047853, 0, 6000, 164, 4.08, 0.24,  0.00, 0.16, 1
5236, 6067545, 0, 6049, 100, 4.40, 0.20, -0.30, 0.10, 1
5241, 6139220, 0, 6037, 100, 4.07, 0.20, -0.43, 0.10, 1
5247, 6197658, 0, 6017, 100, 4.13, 0.20,  0.08, 0.10, 1
5249, 6203955, 0, 5625, 101, 4.12, 0.23, -0.02, 0.10, 1
5254, 6266866, 0, 5611, 100, 4.20, 0.20,  0.14, 0.10, 1
5257, 6285906, 0, 5501, 100, 4.49, 0.20, -0.09, 0.10, 1
5259, 6289459, 0, 6062, 148, 4.50, 0.20,  0.00, 0.16, 1
5263, 6342980, 0, 5688, 249, 4.25, 0.28,  0.30, 0.12, 1
5267, 6350031, 0, 5925, 113, 3.75, 0.20,  0.22, 0.10, 1
5269, 6359929, 0, 5351, 100, 4.62, 0.20, -0.22, 0.10, 1
5274, 6366559, 0, 5414, 100, 4.10, 0.20, -0.01, 0.10, 1
5275, 6367663, 0, 5862, 115, 4.08, 0.20,  0.04, 0.10, 1
5279, 6387557, 0, 5783, 100, 4.32, 0.20,  0.10, 0.10, 1
5283, 6442735, 0, 5802, 158, 4.52, 0.20,  0.29, 0.11, 2
5284, 6443093, 0, 5717, 100, 4.18, 0.20,  0.39, 0.10, 1
5290, 6517200, 0, 5510, 100, 4.29, 0.20,  0.12, 0.10, 2
5297, 6543192, 0, 5375, 157, 4.50, 0.22,  0.30, 0.12, 1
5309, 6635813, 0, 6072, 100, 4.26, 0.20,  0.18, 0.10, 1
5310, 6675757, 0, 5600, 104, 4.42, 0.20,  0.12, 0.10, 1
5321, 6721603, 0, 6000, 189, 4.33, 0.20,  0.10, 0.19, 1
5326, 6767337, 0, 5789, 100, 4.33, 0.20,  0.03, 0.10, 1
5331, 6869373, 0, 5269, 100, 4.56, 0.20, -0.18, 0.10, 1
5332, 6875342, 0, 5962, 108, 4.21, 0.20,  0.14, 0.10, 1
5340, 6952570, 0, 6148, 100, 4.09, 0.20, -0.21, 0.10, 1
5344, 7018210, 0, 6000, 134, 3.67, 0.40, -0.10, 0.24, 1
5356, 7123580, 0, 6042, 117, 4.40, 0.20,  0.18, 0.11, 2
5357, 7123614, 0, 5500, 250, 3.83, 0.38,  0.00, 0.22, 1
5358, 7125794, 0, 6275, 100, 4.32, 0.20,  0.13, 0.10, 1
5372, 7205717, 0, 5625, 157, 3.42, 0.27,  0.00, 0.16, 1
5380, 7289139, 0, 5500, 100, 4.15, 0.20, -0.34, 0.10, 1
5398, 7539277, 0, 5688, 162, 4.67, 0.20,  0.40, 0.10, 1
5405, 7619667, 0, 5350, 100, 4.46, 0.20, -0.16, 0.10, 1
5406, 7625138, 0, 6317, 100, 4.49, 0.20,  0.02, 0.10, 1
5408, 7631138, 0, 5238, 100, 4.54, 0.20,  0.24, 0.10, 1
5410, 7662502, 0, 6062, 175, 4.58, 0.20,  0.30, 0.12, 1
5413, 7690782, 0, 5488, 100, 3.58, 0.20, -0.02, 0.10, 1
5422, 7757620, 0, 5938, 220, 4.33, 0.20,  0.40, 0.10, 1
5423, 7762153, 0, 5744, 100, 4.23, 0.20,  0.28, 0.10, 1
5426, 7770901, 0, 6000, 189, 4.00, 0.26,  0.10, 0.10, 1
5433, 7829836, 0, 5875, 125, 4.42, 0.20, -0.10, 0.10, 1
5447, 7935997, 0, 5708, 100, 4.60, 0.20, -0.06, 0.10, 1
5451, 7950158, 0, 4750, 100, 3.08, 0.42, -0.60, 0.19, 1
5454, 7978202, 0, 4688, 162, 4.25, 0.40,  0.10, 0.19, 1
5459, 8009811, 0, 6037, 100, 4.20, 0.20,  0.09, 0.10, 1
5465, 8036863, 0, 5750, 164, 4.33, 0.21,  0.10, 0.10, 1
5476, 8105719, 0, 5635, 100, 4.28, 0.20,  0.04, 0.10, 1
5490, 8234889, 0, 5443, 100, 4.45, 0.20,  0.11, 0.10, 1
5497, 8279146, 0, 6682, 100, 4.50, 0.20, -0.01, 0.10, 1
5498, 8288404, 0, 5312, 100, 4.04, 0.23, -0.50, 0.10, 1
5499, 8294683, 0, 4808, 100, 4.28, 0.20, -0.12, 0.10, 1
5500, 8295087, 0, 6062, 175, 3.92, 0.33, -0.20, 0.25, 1
5506, 8352009, 0, 6064, 140, 4.54, 0.20,  0.29, 0.11, 2
5511, 8395870, 0, 5846, 100, 4.10, 0.20,  0.05, 0.10, 1
5514, 8415353, 0, 6375, 206, 4.50, 0.20, -0.10, 0.24, 1
5528, 8507586, 0, 5796, 100, 4.26, 0.20,  0.25, 0.10, 1
5533, 8525286, 0, 5325, 530, 2.92, 0.86,  0.00, 0.32, 1
5541, 8548454, 0, 5750, 164, 4.42, 0.33,  0.50, 0.11, 1
5545, 8570210, 0, 5675, 100, 4.29, 0.20, -0.10, 0.10, 1
5546, 8571421, 0, 6190, 100, 4.38, 0.20, -0.09, 0.10, 2
5552, 8644545, 0, 5125, 183, 4.17, 0.20, -0.20, 0.12, 1
5554, 8652997, 0, 5927, 100, 4.17, 0.20, -0.42, 0.10, 2
5556, 8656535, 0, 5512, 100, 4.21, 0.20, -0.56, 0.11, 1
5565, 8737343, 0, 5849, 100, 4.23, 0.20,  0.27, 0.10, 1
5567, 8742270, 0, 5543, 100, 4.15, 0.20,  0.05, 0.10, 1
5568, 8745553, 0, 5875, 157, 3.83, 0.28, -0.10, 0.19, 1
5570, 8747910, 0, 5362, 100, 4.62, 0.20,  0.04, 0.10, 1
5572, 8807988, 0, 5000, 156, 4.42, 0.20,  0.10, 0.10, 1
5577, 8841297, 0, 6238, 100, 4.46, 0.20,  0.20, 0.10, 1
5591, 8959240, 0, 4850, 100, 3.42, 0.20, -0.02, 0.10, 1
5592, 8971044, 0, 6115, 100, 4.18, 0.20, -0.08, 0.10, 1
5597, 9011877, 0, 5062, 100, 4.33, 0.20,  0.34, 0.10, 1
5601, 9024568, 0, 5150, 100, 4.46, 0.20,  0.10, 0.10, 1
5602, 9026007, 0, 5812, 188, 4.50, 0.22,  0.20, 0.20, 1
5604, 9044060, 0, 6000, 211, 3.75, 0.36,  0.30, 0.12, 1
5608, 9073549, 0, 5578, 100, 4.34, 0.20,  0.18, 0.10, 1
5612, 9087853, 0, 5179, 100, 4.35, 0.20, -0.08, 0.10, 1
5622, 9141355, 0, 5201, 100, 4.23, 0.20, -0.02, 0.10, 1
5623, 9142225, 0, 6000, 156, 4.17, 0.20,  0.00, 0.16, 1
5625, 9147012, 0, 4891, 100, 2.99, 0.20, -0.38, 0.10, 1
5626, 9147029, 0, 5853, 100, 4.12, 0.20, -0.22, 0.10, 1
5629, 9157523, 0, 5990, 100, 4.20, 0.20,  0.47, 0.10, 1
5638, 9209981, 0, 6056, 100, 4.25, 0.20,  0.03, 0.10, 1
5645, 9229807, 0, 5433, 100, 4.36, 0.20, -0.20, 0.10, 1
5649, 9274092, 0, 5020, 100, 4.43, 0.20,  0.18, 0.10, 1
5653, 9300066, 0, 4823, 100, 4.33, 0.20, -0.05, 0.10, 1
5656, 9330740, 0, 5715, 100, 4.52, 0.20, -0.29, 0.10, 1
5657, 9334027, 0, 5688, 132, 4.67, 0.20, -0.10, 0.10, 1
5663, 9391817, 0, 5961, 100, 4.30, 0.20,  0.18, 0.10, 1
5665, 9394953, 0, 5790, 100, 4.11, 0.20,  0.12, 0.10, 1
5666, 9397862, 0, 5875, 157, 4.58, 0.20,  0.10, 0.10, 1
5671, 9417931, 0, 5812, 266, 3.92, 0.49,  0.00, 0.22, 1
5677, 9456887, 0, 5199, 100, 4.27, 0.20,  0.11, 0.10, 1
5680, 9466486, 0, 5125, 100, 3.50, 0.22, -0.70, 0.10, 1
5689, 9534832, 0, 4712, 100, 4.47, 0.20, -0.04, 0.10, 1
5692, 9575728, 0, 4138, 100, 4.00, 0.41, -0.80, 0.12, 1
5694, 9579606, 0, 5438, 100, 3.92, 0.20,  0.00, 0.16, 1
5702, 9659022, 0, 5722, 100, 4.46, 0.20, -0.01, 0.10, 2
5704, 9674789, 0, 4875, 100, 4.17, 0.20, -0.50, 0.11, 1
5706, 9715631, 0, 5697, 100, 4.12, 0.20,  0.09, 0.10, 1
5708, 9724993, 0, 5618, 100, 4.13, 0.20,  0.19, 0.10, 1
5713, 9780149, 0, 5706, 100, 4.32, 0.20,  0.05, 0.10, 1
5736, 9935983, 0, 5725, 100, 4.21, 0.20,  0.00, 0.10, 1
5737, 9941136, 0, 5688, 132, 4.33, 0.20,  0.40, 0.10, 1
5740, 9942658, 0, 5939, 100, 4.42, 0.20, -0.05, 0.10, 1
5747, 9968924, 0, 6638, 102, 4.12, 0.24, -0.04, 0.10, 1
5748, 9993683, 0, 5112, 100, 4.42, 0.20,  0.04, 0.10, 1
5749, 9994381, 0, 4595, 100, 4.47, 0.20, -0.65, 0.10, 1
5758, 10027861, 0, 5280, 100, 4.60, 0.20,  0.14, 0.10, 1
5761, 10083325, 0, 5875, 183, 4.50, 0.34,  0.40, 0.10, 1
5769, 10146103, 0, 5750, 189, 4.42, 0.20,  0.20, 0.12, 1
5785, 10319834, 0, 5813, 100, 4.48, 0.20, -0.02, 0.10, 1
5788, 10356840, 0, 5875, 157, 3.83, 0.28,  0.00, 0.16, 1
5790, 10394802, 0, 4894, 100, 4.70, 0.20,  0.05, 0.10, 1
5792, 10416390, 0, 4837, 100, 4.41, 0.20, -0.08, 0.10, 1
5796, 10470779, 0, 5612, 100, 4.38, 0.20,  0.14, 0.10, 1
5798, 10487228, 0, 5034, 100, 4.71, 0.20, -0.04, 0.10, 1
5799, 10519727, 0, 5288, 100, 3.50, 0.20,  0.16, 0.12, 1
5801, 10535708, 0, 5532, 100, 4.17, 0.20,  0.24, 0.10, 1
5805, 10552151, 0, 5262, 100, 3.50, 0.20, -0.16, 0.10, 1
5806, 10552263, 0, 5851, 100, 4.42, 0.20,  0.15, 0.10, 1
5807, 10554421, 0, 6188, 230, 4.00, 0.26,  0.10, 0.19, 1
5810, 10581308, 0, 5366, 100, 4.40, 0.20,  0.11, 0.10, 2
5812, 10601163, 0, 5375, 100, 4.04, 0.20, -0.40, 0.15, 1
5815, 10618044, 0, 5012, 100, 3.50, 0.21,  0.00, 0.10, 1
5817, 10658177, 0, 5912, 100, 4.18, 0.20, -0.14, 0.10, 1
5819, 10663976, 0, 5492, 100, 4.40, 0.20,  0.13, 0.10, 2
5822, 10685764, 0, 4830, 100, 4.74, 0.20, -0.29, 0.10, 1
5825, 10737437, 0, 5750, 134, 4.58, 0.20,  0.00, 0.11, 1
5827, 10777591, 0, 5775, 100, 4.00, 0.20,  0.24, 0.10, 1
5829, 10802364, 0, 5514, 100, 4.54, 0.20,  0.30, 0.10, 1
5835, 10858504, 0, 5854, 100, 4.30, 0.20,  0.03, 0.10, 1
5837, 10878117, 0, 5780, 100, 4.26, 0.20, -0.00, 0.10, 1
5849, 10989620, 0, 5500, 100, 3.92, 0.20,  0.26, 0.10, 1
5850, 10991389, 0, 5611, 100, 4.47, 0.20, -0.01, 0.10, 1
5852, 11021266, 0, 5639, 100, 3.87, 0.20, -0.09, 0.10, 1
5854, 11026582, 0, 5625, 310, 4.58, 0.20,  0.10, 0.19, 1
5855, 11036168, 0, 5634, 100, 4.35, 0.20,  0.06, 0.10, 2
5856, 11037818, 0, 5488, 108, 3.62, 0.22, -0.14, 0.14, 1
5861, 11073238, 0, 5875, 125, 4.58, 0.20,  0.00, 0.16, 1
5863, 11080702, 0, 5312, 132, 4.67, 0.21,  0.20, 0.12, 1
5868, 11098704, 0, 5388, 344, 3.17, 0.59,  0.30, 0.12, 1
5874, 11152511, 0, 5425, 100, 4.38, 0.20,  0.22, 0.12, 1
5877, 11183752, 0, 5550, 100, 4.50, 0.20,  0.04, 0.10, 2
5884, 11338918, 0, 5062, 100, 4.50, 0.20,  0.02, 0.10, 1
5885, 11340218, 0, 5496, 100, 4.28, 0.20,  0.30, 0.10, 1
5887, 11341314, 0, 5932, 100, 4.32, 0.20, -0.04, 0.10, 1
5888, 11348610, 0, 5221, 100, 4.52, 0.20, -0.09, 0.10, 2
5889, 11351454, 0, 5806, 100, 4.28, 0.20,  0.16, 0.10, 1
5892, 11393248, 0, 5259, 100, 4.34, 0.20, -0.21, 0.10, 1
5902, 11457664, 0, 5488, 100, 3.79, 0.20,  0.00, 0.11, 1
5904, 11465869, 0, 5306, 100, 4.34, 0.20, -0.04, 0.10, 1
5918, 11601633, 0, 5288, 100, 4.71, 0.20, -0.02, 0.10, 1
5924, 11616434, 0, 5110, 100, 4.55, 0.20, -0.07, 0.10, 1
5927, 11654039, 0, 5714, 100, 4.48, 0.20, -0.06, 0.10, 1
5929, 11716643, 0, 5565, 100, 4.20, 0.20, -0.10, 0.10, 1
5932, 11803074, 0, 5387, 100, 3.67, 0.20, -0.34, 0.10, 1
5935, 11818566, 0, 4868, 100, 4.45, 0.20,  0.03, 0.10, 1
5938, 11860294, 0, 5922, 100, 4.25, 0.20,  0.18, 0.10, 1
5939, 11868941, 0, 6062, 113, 4.42, 0.20,  0.08, 0.10, 1
5941, 11910670, 0, 5500, 189, 3.92, 0.33,  0.10, 0.10, 1
5943, 11923213, 0, 5875, 100, 4.17, 0.20, -0.20, 0.12, 1
5948, 12007270, 0, 5500, 103, 4.21, 0.24, -0.39, 0.18, 1
5949, 12009917, 0, 5757, 100, 4.35, 0.20, -0.31, 0.10, 1
5950, 12020376, 0, 5301, 100, 4.55, 0.20, -0.09, 0.10, 2
5952, 12071775, 0, 5523, 100, 4.40, 0.20,  0.12, 0.10, 1
5953, 12102775, 0, 5089, 100, 4.50, 0.20,  0.25, 0.10, 1
5954, 12105086, 0, 5654, 100, 4.52, 0.20,  0.19, 0.10, 1
5959, 12168895, 0, 5688, 162, 4.17, 0.28,  0.10, 0.10, 1
5960, 12170767, 0, 5538, 100, 3.83, 0.20, -0.04, 0.10, 1
5971, 12418418, 0, 4850, 100, 4.58, 0.20, -0.38, 0.10, 1
5974, 12554212, 0, 4862, 100, 4.38, 0.20, -0.32, 0.11, 1
6066, 9221398, 0, 6399, 100, 4.32, 0.20,  0.21, 0.10, 1
6093, 2019477, 0, 5438, 100, 3.42, 0.27,  0.10, 0.10, 1
6100, 3229028, 0, 5931, 100, 4.15, 0.20,  0.04, 0.10, 1
6103, 3634051, 0, 5875, 125, 4.33, 0.20,  0.10, 0.19, 1
6115, 4464394, 0, 5500, 299, 1.83, 0.31, -0.10, 0.10, 1
6137, 5816144, 0, 6000, 136, 4.62, 0.20,  0.08, 0.10, 1
6151, 6946708, 0, 5812, 132, 4.08, 0.20, -0.10, 0.10, 1
6164, 7835312, 0, 5748, 100, 4.19, 0.20, -0.10, 0.10, 1
6182, 8590149, 0, 5026, 100, 4.38, 0.20,  0.03, 0.10, 1
6186, 8653134, 0, 5025, 100, 4.62, 0.20, -0.06, 0.10, 1
6191, 9093086, 0, 5862, 103, 4.33, 0.20,  0.08, 0.10, 1
6239, 11462969, 0, 5925, 125, 4.21, 0.20,  0.06, 0.12, 1
6258, 2013883, 0, 6221, 100, 4.07, 0.20,  0.00, 0.10, 1
6259, 2161949, 0, 5475, 100, 4.42, 0.20,  0.20, 0.10, 1
6291, 2716979, 0, 5788, 100, 4.67, 0.20, -0.02, 0.10, 1
6293, 2834463, 0, 6100, 100, 4.38, 0.20,  0.08, 0.10, 1
6299, 2970670, 0, 5512, 103, 4.67, 0.20,  0.08, 0.10, 1
6315, 3246867, 0, 4988, 100, 4.71, 0.20, -0.12, 0.10, 1
6320, 3324069, 0, 4912, 100, 3.25, 0.20, -0.32, 0.10, 1
6329, 3346543, 0, 5638, 100, 3.88, 0.20, -0.12, 0.10, 1
6355, 3748855, 0, 5475, 100, 4.29, 0.20, -0.32, 0.10, 1
6372, 3936061, 0, 5725, 100, 3.92, 0.20, -0.08, 0.10, 1
6375, 3972432, 0, 5688, 101, 4.38, 0.20,  0.12, 0.10, 1
6378, 4042088, 0, 6425, 118, 4.62, 0.20,  0.18, 0.13, 1
6384, 4076061, 0, 5812, 100, 4.45, 0.20,  0.11, 0.10, 1
6401, 4282390, 0, 6225, 131, 3.92, 0.28,  0.18, 0.10, 1
6425, 4567118, 0, 5757, 100, 4.18, 0.20,  0.01, 0.10, 1
6454, 4830859, 0, 5846, 100, 4.15, 0.20, -0.18, 0.10, 1
6475, 4939265, 0, 4320, 136, 4.40, 0.35, -0.70, 0.15, 1
6489, 5021432, 0, 5662, 100, 4.04, 0.20,  0.20, 0.10, 1
6497, 5025234, 0, 6175, 119, 4.29, 0.20,  0.28, 0.10, 1
6499, 5026187, 0, 5925, 249, 3.17, 0.56, -0.02, 0.19, 1
6503, 5036530, 0, 6325, 135, 4.21, 0.27,  0.20, 0.10, 1
6538, 5193439, 0, 6200, 100, 4.46, 0.20,  0.02, 0.10, 1
6542, 5215508, 0, 6754, 100, 4.21, 0.20,  0.10, 0.10, 1
6557, 5295206, 0, 5912, 298, 3.79, 0.54,  0.02, 0.10, 1
6600, 5564082, 0, 5892, 100, 4.39, 0.20,  0.02, 0.10, 1
6631, 5860347, 0, 5175, 100, 4.25, 0.20, -0.14, 0.11, 1
6649, 6041511, 0, 6538, 139, 4.17, 0.23,  0.30, 0.10, 1
6653, 6045093, 0, 5296, 100, 4.27, 0.20,  0.10, 0.10, 1
6656, 6048255, 0, 6062, 320, 3.08, 0.49, -0.30, 0.30, 1
6657, 6057750, 0, 6412, 120, 3.83, 0.69,  0.26, 0.10, 1
6676, 6209225, 0, 6219, 100, 3.84, 0.20, -0.18, 0.11, 2
6680, 6265961, 0, 5600, 100, 4.38, 0.20,  0.26, 0.10, 1
6686, 6292732, 0, 5875, 135, 4.71, 0.20,  0.28, 0.10, 1
6733, 6584278, 0, 5812, 147, 3.46, 0.20,  0.02, 0.12, 1
6734, 6590726, 0, 5361, 100, 4.48, 0.20,  0.32, 0.10, 2
6745, 6614748, 0, 6418, 100, 4.17, 0.20,  0.00, 0.10, 1
6750, 6664842, 0, 5525, 100, 4.12, 0.20,  0.12, 0.10, 1
6751, 6665064, 0, 5768, 100, 4.51, 0.20, -0.10, 0.10, 1
6759, 6697976, 0, 5496, 100, 3.97, 0.20,  0.30, 0.10, 1
6762, 6715997, 0, 5962, 115, 4.12, 0.20,  0.18, 0.10, 1
6763, 6763884, 0, 5821, 100, 4.42, 0.20,  0.15, 0.10, 1
6781, 6864706, 0, 5096, 100, 4.06, 0.20,  0.00, 0.10, 1
6786, 6878408, 0, 5868, 100, 4.53, 0.20, -0.14, 0.10, 1
6835, 7135549, 0, 5888, 129, 4.21, 0.20,  0.04, 0.10, 1
6849, 7217088, 0, 5770, 100, 4.32, 0.20, -0.27, 0.10, 1
6860, 7335514, 0, 4525, 100, 4.33, 0.20, -0.24, 0.13, 1
6872, 7381580, 0, 5597, 100, 4.32, 0.20, -0.03, 0.10, 1
6878, 7447895, 0, 5350, 100, 4.46, 0.20,  0.30, 0.10, 1
6883, 7499571, 0, 5516, 100, 4.28, 0.20,  0.02, 0.10, 2
6884, 7537660, 0, 6062, 346, 4.33, 0.31,  0.10, 0.19, 1
6888, 7588436, 0, 6320, 100, 4.24, 0.20,  0.42, 0.10, 1
6889, 7592529, 0, 5894, 100, 4.38, 0.20, -0.06, 0.10, 1
6892, 7602351, 0, 5845, 100, 4.21, 0.20,  0.07, 0.10, 1
6927, 7871395, 0, 4946, 100, 4.56, 0.20,  0.08, 0.10, 2
6956, 8039925, 0, 6388, 114, 4.17, 0.20, -0.12, 0.10, 1
6960, 8091197, 0, 5838, 103, 4.42, 0.20,  0.08, 0.10, 1
6970, 8115647, 0, 5884, 100, 4.31, 0.20,  0.09, 0.10, 1
6971, 8120820, 0, 4910, 100, 4.51, 0.20, -0.23, 0.10, 2
6972, 8123170, 0, 6538, 134, 4.25, 0.34,  0.36, 0.10, 1
6978, 8145958, 0, 5762, 110, 4.25, 0.20,  0.02, 0.10, 1
6981, 8158324, 0, 5794, 100, 4.08, 0.20, -0.39, 0.10, 2
6983, 8167504, 0, 5625, 100, 4.46, 0.20,  0.28, 0.10, 1
6985, 8180290, 0, 5912, 109, 4.29, 0.20,  0.32, 0.10, 1
6994, 8227464, 0, 5566, 100, 4.17, 0.20, -0.12, 0.10, 1
7003, 8256882, 0, 5600, 112, 4.04, 0.20,  0.00, 0.10, 1
7016, 8311864, 0, 5748, 100, 4.37, 0.20,  0.20, 0.10, 2
7023, 8362974, 0, 5138, 100, 4.42, 0.20,  0.16, 0.10, 1
7025, 8367298, 0, 5200, 134, 3.54, 0.20, -0.34, 0.16, 1
7032, 8394475, 0, 5744, 100, 4.50, 0.20,  0.01, 0.10, 1
7040, 8442795, 0, 6226, 100, 4.21, 0.20, -0.34, 0.10, 2
7050, 8517433, 0, 5812, 139, 4.42, 0.21,  0.30, 0.10, 1
7073, 8625408, 0, 6073, 100, 4.28, 0.20,  0.17, 0.10, 1
7074, 8686442, 0, 5576, 100, 4.32, 0.20,  0.00, 0.10, 1
7076, 8693536, 0, 5762, 108, 3.46, 0.20,  0.38, 0.10, 1
7093, 8807057, 0, 5912, 103, 4.12, 0.20,  0.06, 0.11, 1
7106, 8881169, 0, 5925, 135, 4.04, 0.20,  0.14, 0.10, 1
7116, 8958811, 0, 5825, 129, 4.42, 0.20,  0.04, 0.13, 1
7117, 8958939, 0, 5856, 100, 4.22, 0.20, -0.28, 0.10, 1
7125, 9025739, 0, 5550, 100, 4.46, 0.20,  0.02, 0.10, 1
7127, 9049010, 0, 6125, 280, 4.25, 0.28,  0.00, 0.16, 1
7129, 9085039, 0, 5725, 100, 4.29, 0.20, -0.04, 0.10, 1
7133, 9099773, 0, 5750, 100, 4.12, 0.20,  0.02, 0.10, 1
7136, 9150870, 0, 5436, 100, 4.32, 0.20,  0.23, 0.10, 2
7157, 9301564, 0, 5662, 100, 4.25, 0.20,  0.28, 0.10, 1
7174, 9458266, 0, 4450, 100, 4.17, 0.20, -0.30, 0.11, 1
7179, 9480398, 0, 5757, 100, 4.33, 0.20, -0.01, 0.10, 1
7195, 9588862, 0, 5862, 100, 4.08, 0.20,  0.10, 0.10, 1
7209, 9640123, 0, 5412, 103, 3.58, 0.26, -0.04, 0.10, 1
7219, 9657636, 0, 5906, 100, 4.27, 0.20, -0.05, 0.10, 1
7223, 9674320, 0, 5447, 100, 4.25, 0.20, -0.56, 0.10, 1
7226, 9726452, 0, 6051, 100, 4.33, 0.20, -0.01, 0.10, 1
7235, 9821428, 0, 5393, 100, 4.28, 0.20, -0.09, 0.10, 1
7236, 9837013, 0, 5458, 100, 4.24, 0.20,  0.30, 0.10, 1
7252, 9909965, 0, 5912, 100, 4.33, 0.20,  0.04, 0.10, 1
7258, 9943009, 0, 5928, 100, 4.12, 0.20,  0.21, 0.10, 1
7264, 9959093, 0, 5875, 132, 3.92, 0.21,  0.04, 0.10, 1
7279, 10053138, 0, 5400, 100, 4.29, 0.20,  0.22, 0.10, 1
7330, 10464199, 0, 5783, 100, 4.36, 0.20, -0.04, 0.10, 1
7345, 10586619, 0, 5722, 100, 4.36, 0.20, -0.12, 0.10, 2
7354, 10659624, 0, 5750, 100, 4.04, 0.20,  0.42, 0.10, 1
7356, 10661976, 0, 6100, 136, 3.79, 0.25, -0.24, 0.15, 1
7380, 10848097, 0, 5261, 100, 4.34, 0.20,  0.02, 0.10, 1
7383, 10866969, 0, 5295, 100, 4.14, 0.20,  0.13, 0.10, 1
7416, 11187972, 0, 6275, 100, 4.26, 0.20,  0.36, 0.10, 1
7427, 11244571, 0, 6038, 139, 3.92, 0.23, -0.10, 0.15, 1
7434, 11288492, 0, 5388, 100, 4.50, 0.20,  0.04, 0.10, 1
7435, 11288772, 0, 5838, 122, 4.42, 0.20,  0.10, 0.10, 1
7439, 11356602, 0, 5871, 100, 4.31, 0.20,  0.13, 0.10, 1
7449, 11495989, 0, 5025, 100, 4.62, 0.20, -0.24, 0.15, 1
7467, 11650543, 0, 5812, 117, 4.50, 0.20,  0.08, 0.10, 1
7468, 11651105, 0, 5375, 106, 3.79, 0.23, -0.42, 0.10, 1
7479, 11773625, 0, 5525, 110, 4.04, 0.20,  0.10, 0.10, 1
7520, 12304728, 0, 5188, 153, 3.38, 0.20,  0.06, 0.14, 1
7534, 12454800, 0, 5900, 131, 4.33, 0.20,  0.16, 0.12, 1
7539, 12519942, 0, 5017, 100, 4.33, 0.20,  0.24, 0.10, 1
7540, 12555616, 0, 5338, 100, 4.38, 0.20, -0.18, 0.10, 1
7566, 6385302, 0, 5778, 100, 4.25, 0.20,  0.21, 0.10, 2
7587, 8096395, 0, 5800, 100, 4.54, 0.20, -0.02, 0.10, 2
7599, 9025662, 0, 5713, 100, 4.63, 0.20,  0.10, 0.10, 1
7605, 9655792, 0, 5883, 100, 4.32, 0.20, -0.12, 0.10, 2
7618, 11621897, 0, 5938, 159, 4.17, 0.27,  0.18, 0.10, 1
7619, 12253534, 0, 5827, 100, 4.40, 0.20,  0.18, 0.10, 1

